Kinematics of Young Stellar Objects Under Various Stellar Feedback

Based on the Gaia Data Release 3 and APOGEE datasets, we investigate the kinematic differences between young stellar objects (YSOs) and their parent clouds in five nearby star-forming regions. Overall, the 1D velocity differences between Class II YSOs and their parent molecular cloud range from [0, 1.4] km/s. In feedback environments dominated by outflows, massive stars, and supernova feedback, the corresponding velocity differences range from [0, 1.4] km/s, [0.1, 0.4] km/s, and [0.1, 1] km/s, respectively. These results indicate that YSO kinematics are not significantly affected by these different types of feedback environment. Additionally, compared to the Class II YSOs, Class III YSOs have slightly larger velocities and dispersions.

==> b18_params.csv <==
col1.1,source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
44,Gaia DR3 146675954953119104,69.56505447855297,23.04090813807916,7.925443129634357,0.018124672,-1.1212145656157482,0.022002766,-17.177806259876203,0.015415635,16.395525,0.056194752,0.95019937,3,5.469647596349718,0.0555311893000209,175.9770303102335,-15.73034521742477,-4.01377272366536,0.0533386571642029,4.353144933972658,0.0204844680725078,-3.61985084239908,0.024624365883205,6.93999729211973,0.0358008117173962,M1,
37,Gaia DR3 145238687096970496,68.78551260561197,23.194321234015604,7.768131186990854,0.077348955,7.878427616018122,0.09311784,-20.882206933888327,0.06369767,15.295141,0.25034046,0.98106253,3,4.491229383676377,0.2558447828639387,175.37857108299443,-16.184728271067673,-4.116736302326638,0.2395407322034043,-0.8596087236151675,0.1368982897022542,-0.9627235280398044,0.0951813142765265,4.314311246543381,0.2311704416912877,M7IVe,
20,Gaia DR3 147831571737487488,68.29182694074392,24.561921201495377,7.670374875396444,0.016476244,7.170984263052814,0.02160708,-21.19718215540367,0.017248498,18.068438,0.07744547,1.0466402,3,7.689535369838222,0.0781413819474559,173.98888763637166,-15.64793999716787,-7.0479083319282,0.0740279456051786,-0.2219855894439035,0.0308137149703401,-2.2083783058068445,0.0262713612651013,7.3891287848258544,0.0710506688515708,M0-1,
26,Gaia DR3 146277553787186048,68.09716318394142,24.05030758355711,7.888337325494696,0.099223256,7.181950514940725,0.12892762,-21.88559931906074,0.09467647,17.11752,0.4221954,1.0493962,3,6.619286454696413,0.4055335946967039,174.27405917009872,-16.11483330469522,-5.937645995325906,0.3909805624295306,-0.3777298950098213,0.1783693916881966,-2.192027811602701,0.1448974815966679,6.340607681148048,0.3696963684628899,M8.9,
32,Gaia DR3 149369139966814976,67.40031209024785,24.59868306096478,7.6281308234204594,0.036599122,8.636884274838316,0.047829404,-20.640929873873688,0.03505677,18.6154,0.08672452,1.0954946,2,8.34279020153529,0.0836704556976497,173.4100200249273,-16.238552462125426,-7.870542616644922,0.0813085756186745,-0.3327834831154348,0.0681063774401785,-1.7896230752134077,0.0401699199591555,8.078300358268107,0.0797651151688985,M3,
63,Gaia DR3 146767764173923328,69.74421535764583,23.609670269515505,7.895900622087726,0.05335399,8.09108249028771,0.06504246,-21.20050830832655,0.04311592,13.728585,0.23421869,1.1120814,2,2.939222954682404,0.227445004885881,175.6293359292237,-15.24220129090014,-2.7213903296409754,0.2203667758136286,-1.0790132807322834,0.0940268599190823,-0.184861318769534,0.0739757169980999,2.9333272394053265,0.20740243955211,M4.25,
57,Gaia DR3 147606657186323712,68.86410294975117,24.249604586887905,7.776009335477387,0.022054536,6.056387222558211,0.02501544,-20.86443300699256,0.019730292,17.435635,0.041046273,1.1195259,2,6.9110329292528405,0.0410522846782436,174.58580005578932,-15.451909545396024,-6.186203403766843,0.0392541521456927,0.2676281089081271,0.0366464749740617,-2.208777734096211,0.022992771611404,6.574149103579368,0.0377663722103038,M1:Ve,
41,Gaia DR3 150908490604475520,67.94357827418682,25.10643378443019,7.526986486463175,0.07845541,9.95435611907859,0.09138508,-26.80322676116107,0.060550027,18.009989,0.1824331,1.1199965,3,7.818136261170546,0.1815330366892903,173.34613304582825,-15.533543684500447,-7.337889203710826,0.1733971870211432,-4.072815586387833,0.1818387951291531,-3.266601442266264,0.0923991223016803,9.005727607987907,0.1668752818686618,M5.5,
34,Gaia DR3 146366442430208640,67.49799065088487,24.552040229103127,7.588839693531632,0.119607836,8.514488372559537,0.16460583,-21.35342964826256,0.120612346,17.248013,0.17998274,1.1276284,2,6.951910054580491,0.1831749319435975,173.5073332212985,-16.20200906651623,-6.489902342597359,0.178226461078884,-0.8764705330197557,0.2315022282550686,-1.739387830252625,0.1248689168570642,6.775876551099021,0.1762503876509461,M5.5,
49,Gaia DR3 146028102086382464,68.10273652257726,23.360533023702512,7.587085683740775,0.025863802,8.321664880520672,0.031338207,-22.121455709792443,0.024475971,16.41594,0.10050369,1.1363035,3,5.729624352904143,0.1031322720841568,174.82517949510293,-16.557680005387564,-5.236889968769151,0.098515368145152,-1.676745963666434,0.0505767866934707,-1.842935918353925,0.0379523963573978,5.79938844800257,0.0909570628557794,M4.75,
31,Gaia DR3 147605282796916992,68.92065390336086,24.18570822261608,7.873295514612806,0.05843972,5.970652706828005,0.06841397,-21.517621946701706,0.052129403,18.04843,0.05239905,1.1546395,2,7.500456466230512,0.0517375799995835,174.67097720825336,-15.453504283023474,-6.702797872107646,0.050725951585485,0.167746423059242,0.0967648961165579,-2.581215650031753,0.0554966560608856,7.184588534408133,0.0514026634613255,M0.5,
43,Gaia DR3 147796013704189440,68.12744347646205,24.33250420981362,7.720603627122365,0.019709243,6.842342560753991,0.024770033,-21.545867539272187,0.021036554,16.09484,0.053233676,1.156347,2,5.670509399606372,0.0549682065069814,174.06934696591344,-15.910677227070748,-5.012238501466651,0.0529398337772968,-0.3971415677853542,0.0355854495370833,-1.9997727312920808,0.0241606896355749,5.411039382343014,0.0499127815297866,M0.1,
77,Gaia DR3 146758968080949504,69.56793760130232,23.44441638345393,7.867608552214129,0.039685592,7.602372382216446,0.045320526,-21.906112431081084,0.03221693,13.156967,0.19767429,1.1712164,3,2.340330680485037,0.1936523868525853,175.65519550242294,-15.472004140141498,-2.00776813310886,0.1870715961551428,-1.3204727748725986,0.0694468302039943,-0.5892681351336453,0.0612968517371316,2.474271238282307,0.1569402026168239,M4.75,
74,Gaia DR3 147790206908395776,68.3940489569568,24.351535270353512,7.743296609851705,0.018452499,7.464668292467917,0.022465877,-20.51021811695741,0.017159184,18.218904,0.08191178,1.1728495,2,7.771451974676417,0.0839848142909138,174.21794978360288,-15.71339164691378,-7.216783993028999,0.0808689761143412,0.0484377355911647,0.0329782272772804,-1.8046946340828551,0.0277669607600452,7.439169317777102,0.0787404442684507,K7:Ve,
81,Gaia DR3 146708734143437568,69.78921539616816,23.400078548482984,7.960906920821039,0.021221802,7.788100522781237,0.02270894,-21.39836233001308,0.015887616,15.963076,0.039893202,1.1997098,3,5.112096568800389,0.0382649189272413,175.8244368786846,-15.343271307445765,-4.750224279401278,0.0371973083828948,-0.8510021453852232,0.0354760120239121,-0.9549899613348636,0.0190696275518862,4.919435047067296,0.0366259228591283,M1.5,
45,Gaia DR3 146764465639042176,69.77661704067877,23.571548801017737,7.969471351331882,0.06899101,8.25399622927935,0.07699842,-21.69860511876395,0.051205877,14.891076,0.27585948,1.2007562,3,4.088070412493886,0.2699467627539859,175.67940261095123,-15.24345133306626,-3.819059128695381,0.2583844750247396,-1.182815469790114,0.1196703799148286,-0.5557125125413407,0.0889635791125671,4.036468934680576,0.2472733252610729,M7.5,
47,Gaia DR3 147799209159857280,68.07449836548574,24.37070879642205,7.904701873879914,0.08363848,6.854648846390463,0.092413396,-21.81011677277229,0.072781876,15.905977,0.22989394,1.212737,3,5.497773819939379,0.2298486658050879,174.00656156426805,-15.922536175932136,-4.824590578075264,0.218339141902113,-0.2278375153038325,0.1419078015407679,-1.931862593573845,0.0968434209776904,5.20198781812129,0.2057617790624951,M6.5,
30,Gaia DR3 147801339463632000,68.25824924915565,24.349928909600763,7.744170740793433,0.08127853,6.999345118069357,0.091238566,-20.39082149937792,0.0743822,17.756474,0.24742207,1.3532351,3,7.322974492044413,0.2465635245156984,174.13594531640126,-15.808682448586564,-6.703472941411557,0.2386039979462599,0.268495009535826,0.1390302814125896,-1.884811322715924,0.0969870565733721,6.968583268399733,0.2310828972375877,M7.1,
73,Gaia DR3 147790202612482560,68.39194882907556,24.35464964390897,7.725770857989555,0.01981148,5.764352690970213,0.023953376,-20.641987778330268,0.018669242,17.960266,0.056867406,1.3861378,2,7.513889652289526,0.0549508852275667,174.21419720359145,-15.712834103525315,-6.681388497176096,0.0528447221226913,0.5847163093393988,0.0339285757617511,-2.560930522753461,0.0237722177865255,7.179220748449992,0.0499824461503746,K5Ve,


==> b213_params.csv <==
col1.1,source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
29,Gaia DR3 151283870746458496,66.62251321142186,26.40373238438986,6.3553631293333535,0.16010731,11.28095890455876,0.19099726,-17.66694347974284,0.14163691,17.357458,0.25129226,1.2029933,2,7.670017941104266,0.2529611843795217,171.5193764251532,-15.571505307138304,-8.174649647710824,0.2512393108128318,-1.992968590118778,0.4071498683044085,0.5158362962178673,0.1538123148085746,8.42988183478953,0.262127526326054,M6Ve,
22,Gaia DR3 152098299625634816,65.69955909286277,26.7646096853876,6.444815343011082,0.06294291,11.594980780887887,0.07946463,-17.399459415058583,0.05374259,17.180231,0.07887829,1.2065322,2,7.698086797711833,0.0786429538485985,170.66589716778492,-15.941320835417734,-8.212316591824793,0.0807241187834392,-1.5256597683086,0.1539217253094113,0.6217415523292118,0.0582934066466354,8.375938400614523,0.0840776342104995,M1,
26,Gaia DR3 152108882425024128,66.11031276011299,26.83054593330535,6.334203946358633,0.11001119,11.380037071938547,0.13503331,-17.638268224079198,0.09816172,16.4249,0.24938397,0.9764413,2,6.914232838093614,0.257217786594661,170.87191559806894,-15.625932710322113,-7.473475114560577,0.2476789404223586,-1.9984196493790023,0.2809569889781841,0.7054904522266909,0.118563282977423,7.768154746216332,0.2492370300375739,M6IVe,
19,Gaia DR3 152293149405058816,65.44301961014511,26.991417483747444,6.133670410192673,0.21955763,11.43152590012564,0.31669033,-18.56428266353217,0.21400204,16.534338,0.3301964,1.0549495,2,7.1451662144254975,0.3189229231578382,170.33118113441293,-15.956391268561088,-7.711924908207822,0.3258029112517309,-2.873036490358089,0.6268501139585896,-0.0512319559953589,0.2483870731493314,8.229869329344206,0.3756292174161155,M6IVe,
30,Gaia DR3 152305248330621184,65.39419909683741,27.02734760572912,6.082881596058292,0.08517692,11.67844923434508,0.11264683,-17.15850769541496,0.07435184,16.583054,0.16026554,1.0247577,2,7.2095892911630735,0.1510485686620288,170.27303778635837,-15.96399462508631,-7.921915823014367,0.1491100121637773,-2.276417116978621,0.2291824415228356,0.7472035228400928,0.0893815829956169,8.276299795315737,0.1562347749860107,M5.5e,
15,Gaia DR3 152349022637314176,65.10654342179186,27.00979593067304,6.036162728954394,0.11024929,11.17457108216588,0.13167344,-17.695947087864823,0.09011796,14.465399,0.23064205,0.92053306,2,5.120638818667503,0.2272518267692005,170.10523771363086,-16.163936368116545,-5.799228498959073,0.2248137425367737,-2.754794175580628,0.3031202880252522,0.6634728975237634,0.1195890254413086,6.454466547957362,0.2401853382302645,M5e,
33,Gaia DR3 151286550806099712,66.85289306178457,26.40542718913325,6.317774035783405,0.037160955,11.562561177734771,0.043522418,-17.830192494640666,0.035308823,17.6145,0.0555058,1.1976743,3,7.901940871984035,0.0543846021174354,171.66065882039442,-15.41644025552692,-8.473647892014798,0.0545873461233652,-2.320566304068791,0.096414204898616,0.5867365870497991,0.0353638336992393,8.80522551624938,0.0584018509117982,M3,
31,Gaia DR3 152057239738385792,66.20924795584196,26.6834437683388,6.351144953074037,0.06944563,11.83835528474152,0.09350627,-17.19058718835816,0.06494782,17.6582,0.18772706,1.0393082,3,8.095231083264771,0.1878078671321224,171.0467151903256,-15.65924681038596,-8.716130235757399,0.1836351470796588,-1.7946064376509128,0.1781765216465459,0.8543316243830512,0.0808728396287033,8.939878135476087,0.1827403780761122,M5,
12,Gaia DR3 152099055539792000,65.6002503164742,26.773799162630866,6.290706379566277,0.050234385,12.041143721685334,0.06404019,-17.672976013062737,0.043502733,17.509113,0.101302415,1.168681,3,8.04099066837235,0.0984655825472265,170.59654259515713,-16.00048285147702,-8.682956831863637,0.0966211249556439,-2.187161256699426,0.1311569190120732,0.5469086727778549,0.0520024064725038,8.970870794029643,0.0988867730115508,M4.7,
24,Gaia DR3 152280165721635968,65.47847933529147,26.71031128364704,6.166013174476388,0.06613253,11.166981591390638,0.07561717,-16.966318407885964,0.049430735,12.64599,0.21977769,1.0120239,3,3.1742828425525413,0.214813621151815,170.5686568703112,-16.123521166248747,-3.940416251424905,0.2051846459201395,-2.408659571776667,0.1689656900820807,1.6785890562100336,0.07969269046155,4.913876513185181,0.1862069517418848,M5,
22,Gaia DR3 152284735566828032,65.41525451383082,26.82049183833426,5.951794167993294,0.12421941,11.37037202736379,0.15030983,-17.79091015409068,0.10125752,8.75587,0.38755077,0.94488907,3,-0.677779409244943,0.3819169599779769,170.44448410237993,-16.09044044899142,-0.3878093390768405,0.3687879219779622,-4.127869861355293,0.3578448315634921,2.346640468890074,0.1566753768534761,4.76407673804623,0.3209244892030725,M6,


==> b30_params.csv <==
source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
Gaia DR3 3340854982802312832,82.27135695086223,11.855193349537169,2.4215921072132005,0.058737498,0.3978837127157136,0.063598976,-0.4768982548862973,0.043260466,28.46981,0.08719938,1.0556754,2,13.770677530131152,0.0882436717264374,192.58440538415692,-12.27534122622196,-13.862486247854562,0.1087816115288022,4.223622294793756,0.0987693473151085,1.7188127394350552,0.1141166884319872,14.593211692231426,0.1080549180906313,M2.6,
Gaia DR3 3340859625663418240,82.2896109648385,11.89682796822998,2.3619897247914245,0.050167903,0.6611441272717697,0.04946159,-1.0340901186385991,0.034375846,30.844688,0.11473405,1.0836034,2,16.14874465142457,0.1170949674643875,192.55762985044743,-12.238355814335128,-15.792448493348664,0.1299362852427636,2.5485267100082467,0.0887900783876944,1.1080851073697753,0.0919910255392079,16.035094961111724,0.1289026368756793,M3.1,
Gaia DR3 3340878351720912000,82.78341825892232,12.101766603839405,2.558886408851047,0.028388204,0.4635218737543354,0.035061184,-1.061839741260176,0.022738313,24.390257,0.06312602,1.0544581,2,9.727585412566038,0.0619064285019817,192.6364626517159,-11.71935800884104,-9.831979695638305,0.0674183903435654,4.09955714265007,0.0536848830311815,2.3599081698931563,0.0599578371857631,10.910699339255276,0.0653144517798316,,
Gaia DR3 3340882749767481216,82.51589229123337,12.022681166006716,2.5474630171764576,0.033251468,0.8681240849006627,0.037777483,-0.3646095702430508,0.025618076,27.343285,0.07084216,1.1244535,2,12.668938426299713,0.0712673699863645,192.5660760822489,-11.983845948393776,-13.056560955049637,0.0763487303662551,4.167488739946435,0.0575920278349444,2.92448849656728,0.066890056372226,14.01407789820869,0.0744845987555481,,0.9627909
Gaia DR3 3340892714091577856,82.55471528617922,12.146044246267314,2.4382856831355224,0.021350991,0.5642405809409929,0.024482444,-0.1214131760516768,0.01577856,26.611485,0.06791622,1.2498753,2,11.966384808060631,0.0659586702741103,192.47876913000712,-11.88708268106924,-12.382751538878804,0.0677596405714649,5.028141089484791,0.0386596748481517,2.913299567603837,0.045130198663386,13.67852524433725,0.0636948207214589,,1.0200443
Gaia DR3 3340893641804344064,82.4698510224805,12.163148405480568,2.449153215709849,0.028504461,0.3790483966946592,0.030991253,-0.184079093612285,0.020695185,26.830782,0.05304137,1.0278838,2,12.194918452728428,0.0532299291887435,192.419585757714,-11.948904445359174,-12.56007539118113,0.0593152050412661,5.108006030846099,0.0472507683431985,2.4743556201562145,0.0550526582234425,13.78294798576533,0.0576714932111366,M3,
Gaia DR3 3340894088480934400,82.49023359648619,12.20194690272078,2.4982127305867365,0.025179299,0.4519104653915074,0.029033706,0.1128510206435159,0.018181063,27.884123,0.058767743,1.1307774,2,13.25377615531809,0.057839311186419,192.396409798214,-11.911647231660323,-13.78944286201207,0.0604487271843883,5.287592522366907,0.0435898111242138,2.669533527632442,0.0510716710599763,15.007790589638429,0.0583372741521212,M0,
Gaia DR3 3340894500797788800,82.50261715800733,12.22901287893708,2.4281460005101527,0.054455526,0.3015836268147494,0.0624347,0.2620333447018829,0.04162567,26.969856,0.11685004,1.1133842,2,12.33670872544516,0.1193108580644996,192.37928569694785,-11.887187337124066,-12.912793691709057,0.1258213918389733,5.890333918877332,0.0984481845056702,2.799161271185664,0.1143301229054768,14.466221981658643,0.1212843424778836,M3.2,
Gaia DR3 3340969886063796992,83.06439208741328,12.159502785127628,2.609609993678077,0.038776748,1.575876730217273,0.03494353,-2.442161807740758,0.02574644,24.711966,0.07952257,1.0146004,2,10.046456404958615,0.08130164026226,192.731990248357,-11.454714522615802,-9.59098809712173,0.0928938364818496,0.8798605116565454,0.0859937942126448,2.83060496564498,0.0602481909430053,10.038602077512447,0.0906768302074328,M2.2,
Gaia DR3 3340972497403927552,82.91867394279771,12.179684998192869,2.500013372191767,0.021594482,0.6446935259278459,0.020448562,-0.6693380639170898,0.014488437,19.471703,0.071601726,1.0668831,2,4.820925741126397,0.0714665169247273,192.63881249430628,-11.56589499907893,-5.295083718595847,0.0715247887475195,5.48915303591491,0.0354693596995795,4.071177429540386,0.038720432524698,8.645414871562368,0.0525231550074333,M0,
Gaia DR3 3340972806641584000,82.83106103895116,12.15425516112121,2.5703967848547347,0.04614559,0.7611949757297641,0.062379677,-0.3672063930417199,0.040244997,25.358631,0.06101356,1.0728261,2,10.70429716339476,0.0600677163389634,192.61547079793647,-11.65226023667968,-11.174927392133062,0.0758515019343538,4.657255430561861,0.0884947556429533,3.306420879546818,0.106303980855053,12.549958143262748,0.0801538051265556,,
Gaia DR3 3340973111582846592,82.81459684422758,12.18991665668058,2.515125746435408,0.037404478,0.4291514838496744,0.04548359,-0.4172171828099328,0.029550161,25.58304,0.06618963,1.0694679,2,10.939788904191024,0.0657168174809242,192.5758286622101,-11.647428975063102,-11.288350052759272,0.0738805714703647,4.878694173667611,0.0661663092546176,2.709427586208795,0.0782555583920647,12.592438270593895,0.0729862195803145,M1.6,
Gaia DR3 3340973631275296128,82.85689092783703,12.214288401364756,2.522253993988479,0.07174347,0.7946554935193264,0.08200788,-0.7799638281783738,0.05561389,27.060995,0.11998374,1.076747,2,12.42267057039465,0.1183080650705791,192.5765656887177,-11.599446279505404,-12.565758591636644,0.1397748447780767,3.6484049177888096,0.1262715531450222,2.6592319757885496,0.1435317756632452,13.352178179177058,0.1389640260098345,M2.2,
Gaia DR3 3340975551124339456,82.96369989535361,12.272423152658186,2.6339875895931826,0.07330963,1.5284431635203517,0.08021523,-1.4923702365682765,0.053746607,25.759605,0.16887034,1.1313943,2,11.123973568060338,0.1733347046091421,192.5813570897706,-11.480061500645329,-11.148040026508344,0.1865336075033686,2.2036918249137045,0.1441490588695897,3.405879875918941,0.1378840113745379,11.863181353288557,0.1816872663883799,M2.4,
Gaia DR3 3340997133336271232,83.02671487226198,12.489470201955056,2.5370517722978683,0.018766936,1.5363805249870273,0.020554518,-0.6444187815420149,0.014066969,25.099789,0.05635886,0.99172294,2,10.513427085046969,0.0590189407251091,192.42497830699853,-11.31453689512602,-10.911463010276943,0.0609686987015735,3.567277763586844,0.0351632251878869,4.464378449556025,0.0393052611120372,12.31731182556013,0.0567779730058474,,0.99131817
Gaia DR3 3341023826556592512,83.19567083317978,12.662417093470028,2.5750095751183206,0.022698605,1.0926777489425452,0.026196523,-0.6310551586229098,0.01755606,24.641481,0.06448967,1.1254796,2,10.09153024291761,0.0630098631032641,192.36191738613525,-11.083719348034558,-10.502102332883178,0.0644672135879401,4.173879825771309,0.0414758474861593,3.955260845309287,0.0464116488235354,11.973283366093352,0.0603453104155707,M0,
Gaia DR3 3341024964724305152,83.10680409339577,12.60978852854571,2.584532959492547,0.017411573,2.079124916920988,0.018971374,-2.5223721202957683,0.0130609125,24.481314,0.072765395,1.0206306,2,9.922172115072586,0.0693461267884634,192.36172951460023,-11.185154561316295,-9.50221292541731,0.0704124622189316,0.4011630500679644,0.046764434833971,3.6825800869023713,0.0349390038600622,10.198743960368724,0.0668309346810656,,
Gaia DR3 3341075026863082880,83.07543408334847,12.732272534155966,2.5303483732918264,0.019472847,1.161667225120578,0.021590982,-1.0793717758244004,0.014412394,25.226576,0.04813524,1.0884995,2,10.697506902255256,0.0485165837054484,192.2389011036265,-11.147497589992032,-10.834569547441465,0.0510300371694111,3.328360046332421,0.0364524727913365,3.511485622767273,0.0377273077536681,11.865766269199352,0.0489930701789737,,1.2044281
Gaia DR3 3341083651157220736,83.14751216358634,12.91246737471981,2.5994676523982245,0.09502245,1.0545429981042065,0.12309536,-0.5220160348102715,0.071361706,23.366728,0.17336936,1.0136846,2,8.876030935958028,0.1745756577636117,192.1194969923939,-10.993621362668875,-9.424397284438072,0.1932371049850691,4.734196651358332,0.1711555401866714,4.268261797001898,0.2060589266664304,11.37760699252712,0.1914888290804821,M3.9,
Gaia DR3 3341084265336119552,83.21928300858244,12.919153339537951,2.36668861184296,0.26463297,1.445670677328212,0.37432808,-0.8635393462934945,0.24930142,25.552572,0.12583496,0.9462966,2,11.056251201811191,0.1233120523885197,192.15080292379056,-10.930424973936784,-11.15131427761493,0.365258875052371,3.197237471369874,0.641521961532744,4.298406997824146,0.7114165204919256,12.371355636526411,0.4438280523184136,M1.8,
Gaia DR3 3340856327128718336,82.32537164278628,11.866033386846665,2.4553640086446014,0.01777012,-0.099329069728222,0.017783575,-0.7184105569498178,0.012308181,27.491432,0.084052704,1.2003323,3,12.790410715120773,0.083814857541308,192.6032041032888,-12.224603047879988,-12.761127987854415,0.0821008508594524,4.567409126928823,0.0318221615992942,0.9109469264536196,0.0362956419648467,13.584455747580368,0.0779015180317715,,1.6915609
Gaia DR3 3340874224256985856,82.84044601295456,12.043069103703663,2.465392088248929,0.03902376,0.2846093307666544,0.05043691,-0.9483089093871409,0.0327633,25.254812,0.22273365,1.0207176,3,10.57537174377513,0.2284189103205003,192.7172920438396,-11.70229715640489,-10.5719882232717,0.2239104052613442,4.202688214216721,0.0884521487877014,2.00559654768092,0.1006591367137702,11.552140093116137,0.208158671194439,,
Gaia DR3 3340877728950193024,82.84026737503733,12.096577634396771,2.5370611127267697,0.015377991,0.953027529155389,0.017724957,-0.8020613196409057,0.011440988,26.524319,0.04845371,1.0012894,3,11.859250464179594,0.0484795420863922,192.67053961439248,-11.674600326643116,-12.037757828499656,0.0490513206849405,3.531080529438924,0.0285119503465198,2.9569206684573537,0.0314520370757968,12.888736287260196,0.0470307045240844,,
Gaia DR3 3340878179922230400,82.7541913896327,12.070637885855284,2.5542684864954213,0.034250833,0.1400603987499401,0.045611303,-0.9328772802999206,0.028990624,25.468884,0.09523915,1.0709974,3,10.794818094310004,0.0954977559394378,192.6484032578448,-11.759966895556088,-10.878398165051069,0.1001774785002376,4.395174803852825,0.0676606383721413,1.7439498936109956,0.0786428360302901,11.861638564095392,0.0959321448199471,,
Gaia DR3 3340896184424945920,82.57099805455132,12.261383845202412,2.4571584347026487,0.03481723,0.7108131418835238,0.037372313,-0.3910763047439302,0.02485321,26.646484,0.06202017,0.9953301,3,12.02569129889818,0.0593171931811714,192.3867426417305,-11.813294038841494,-12.33776433836413,0.0685511133551506,4.483227285073269,0.0577411776208065,2.9041244307327645,0.0672223738671636,13.444467057783063,0.0673723198602746,,
Gaia DR3 3340944352481408512,82.49688440658086,12.329717795290938,2.560192042539336,0.015723998,0.0202271646456473,0.017192725,-0.1628527972072142,0.010959924,30.061768,0.09238406,1.0234017,3,15.46015607084832,0.0906776577834131,192.2885598266107,-11.839338202240372,-15.769756666934224,0.0876816087945916,4.913720195060222,0.0300453037223481,1.3094342680201043,0.0341289185416291,16.56938410418216,0.083967801088468,,1.039448
Gaia DR3 3340969061430118528,82.99975970875664,12.135219247228036,2.508504819738464,0.033573497,0.9530121930718836,0.030699566,-0.558771625104848,0.021364912,25.212555,0.061975215,1.034278,3,10.544770789772134,0.0593958086314707,192.71965168703585,-11.52131679596579,-10.871609934956153,0.0667225466442564,4.136966793874251,0.0493051019415645,3.5339428584273245,0.0548232117842921,12.157102819261052,0.0639973891400755,,
Gaia DR3 3340984695110967552,83.14346723609181,12.457906841997568,2.5799987144676533,0.018731084,1.9125385486247024,0.020952744,-1.0848286912509304,0.013769887,23.715914,0.08258472,1.1392041,3,9.120653909228592,0.0799431769190966,192.5129422260173,-11.233607726623257,-9.417912224333028,0.078801413957145,2.8079532256070934,0.0391728382005033,4.906972334355105,0.0406814423483001,10.98453683468562,0.0706770842299585,,
Gaia DR3 3340993869161153280,82.99369035120012,12.37981722555044,2.468934531122464,0.030427013,1.7655088147780815,0.029938245,-1.0260671764634193,0.020613909,24.453678,0.065987475,1.2378117,3,9.846130843734183,0.0623627723966176,192.5033503652486,-11.399152641470804,-10.022056179357506,0.0691138091656013,2.779948924115672,0.0581850339577032,4.5986287815105005,0.0585417053618197,11.37176823334993,0.0668795802470741,,
Gaia DR3 3341025170882729728,83.11380840355903,12.63175560853422,2.5631848662376764,0.015208718,2.0687729115371445,0.01631674,-2.4883652345686817,0.01127372,24.49149,0.06703984,0.8786234,3,9.932655351041037,0.0642822418917994,192.3462374597556,-11.167883655506143,-9.503728332523004,0.0645355519735839,0.4245790187633247,0.0404230430926485,3.7116471114883938,0.0304931189648144,10.211632770609931,0.0610989231436753,,


==> hc2_params.csv <==
col1.1,source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
73,Gaia DR3 148106316500918272,70.76284072360495,25.338440307579685,7.02334663388022,0.019988272,4.736089399843628,0.025356097,-20.108942249805214,0.017006118,15.682733,0.053179715,1.1825229,2,5.271417103256507,0.0521918288042139,174.85460017852495,-13.42982924491391,-4.659612885207126,0.0508886299614682,-0.3495561618454132,0.0381071169225971,-1.9726582928082603,0.0254604188830896,5.072037311619225,0.0478600116666523,M2.3,
72,Gaia DR3 148112913570653568,70.58761283492525,25.342774892288137,7.108381620114149,0.047867443,4.632661807173679,0.053295087,-19.773843235121667,0.03816399,16.558868,0.12713705,1.1983398,2,6.165358925241026,0.125081138450948,174.7481462753579,-13.549759401536956,-5.510284065578843,0.1217505637206329,0.1288754073484597,0.0873359999958029,-2.0713002196981893,0.0582285779110151,5.888134165770436,0.1157800139781616,M5.1,
71,Gaia DR3 148172179824515968,70.45107337397727,25.575070958849505,7.300477404965179,0.17047542,4.50885762486852,0.21349433,-19.77448774530894,0.1622584,15.234733,0.698129,1.0207058,2,4.919132719564944,0.7072505522469675,174.48298804559346,-13.497840839164772,-4.275217871765519,0.6790995266533899,0.4579490185788017,0.3029184612542548,-1.6813887732891306,0.2456737614065709,4.616738389991717,0.6359069131917539,M8e,
69,Gaia DR3 148196510814073728,70.29496534113004,25.919782989235305,6.594971100624945,0.16704234,4.468388286449908,0.19129333,-20.01289560011756,0.13969223,16.316591,0.34396133,0.9686155,2,6.112506769910267,0.3382951724363127,174.11750619001555,-13.387210241173976,-5.424952627274409,0.3283105638629854,-0.6892306377309865,0.3529988841468875,-2.680465353122452,0.217985609251004,6.090159635793502,0.3103675888241058,M5.5e,
64,Gaia DR3 148354733113981696,69.76653630984482,25.74055774969316,7.09360287685,0.1512945,6.581613069296694,0.16151266,-21.117286936137667,0.12437284,18.372963,0.3635996,1.2845675,2,8.170033444408816,0.3605755758811138,173.94686440938062,-13.867674786153149,-7.637941846640805,0.3501241862751572,-0.9506710668908624,0.3126332752532144,-2.298761084559695,0.1766218228607798,8.0328222720272,0.3387543472711724,M7IVe,
24,Gaia DR3 148381984682184192,70.20631650735528,25.855181317422502,7.066564278554145,0.019853085,4.204671811880109,0.02333609,-19.73828031624552,0.015700808,16.50778,0.06265412,1.1732055,2,6.294101501110358,0.0626657249159446,174.11646408013735,-13.489840261824618,-5.5462897450345885,0.0610368465073634,0.4532074473547425,0.0359082307203515,-2.34342686701763,0.0260138297944823,6.038077211105676,0.0570310557120851,M2.8,
67,Gaia DR3 148400156688543104,69.94787454132882,26.02787327808372,7.122154178513551,0.18397431,6.0875255281749405,0.22562838,-21.645301839256284,0.16028416,16.21203,0.3166176,1.3071208,2,6.07183578260584,0.3167923545393712,173.82714139560682,-13.558419733498498,-5.53144546917223,0.3083236405440245,-1.1517195485597824,0.3717717143818203,-2.133566919872296,0.2154590360282331,6.039491261566167,0.3009357655831985,M7,
66,Gaia DR3 148400229703257856,69.93703900744292,26.031209749272,7.1594214800858005,0.057110753,6.6870901915351855,0.06829004,-21.949003203507488,0.049934458,16.578917,0.1073484,1.020944,2,6.44071484795094,0.1024375832381756,173.81809552969725,-13.5637678264026,-5.96939749137359,0.1007816494251463,-1.4422754280016647,0.1180272362948762,-2.0201572526799065,0.065051244514575,6.464897535598682,0.0988239850308467,M5,
68,Gaia DR3 148401565437820928,70.03338022351535,26.09030604985373,7.280235197054769,0.28251088,5.65007966320078,0.34289268,-20.7690973493398,0.2416705,17.509985,0.10848732,1.0423944,2,7.379012353661004,0.1087636364314121,173.82829901109773,-13.459440614744976,-6.764120779297876,0.1205400213315431,-0.1053940058004627,0.5284976807503571,-2.131765850595372,0.295342850149606,7.092874132194409,0.1454481403560458,M,
42,Gaia DR3 148037764527442944,69.0796335168388,25.716266785491136,7.800229099241554,0.027655378,8.868158363947426,0.031894162,-27.584883509041124,0.022426886,17.208292,0.054105766,1.2832052,3,7.067247311871828,0.052160767955472,173.5557230689156,-14.35717782054573,-6.53090714085374,0.0505314099060906,-3.620522117407887,0.0595462039592382,-3.166960264296064,0.0313866969355847,8.111138378842039,0.0501203723627737,M0,
76,Gaia DR3 148420639387738112,69.50363896330232,25.98247609844132,6.779420055200156,0.115809664,5.300793626196495,0.13578033,-22.279837637011568,0.10581645,25.085335,0.25933555,0.94441706,3,14.976123395424487,0.2695999486885764,173.59936770167718,-13.893842714902826,-13.934264442643851,0.2628240645111963,-0.8157960726797739,0.2586952527625885,-5.393885859508957,0.1602408864197181,14.96406540533485,0.2518556701973328,M7e,
78,Gaia DR3 148450085683504896,69.64706733088025,26.17730503100477,7.246719950185014,0.04636038,4.775979175959282,0.056094915,-21.376969915794696,0.045052234,19.991228,0.08973112,1.2863767,3,9.922470072954264,0.089784901495482,173.5309561293064,-13.66992403632602,-9.017795197383284,0.0871643963398798,0.2537567997092367,0.0873792848505072,-3.527875632070799,0.0566256519189424,9.68663663046708,0.0837568219127619,M1Ve,
61,Gaia DR3 148449845165337600,69.58893967776885,26.15372694430863,7.175215078192235,0.059373107,6.047063136626272,0.07577008,-22.395383226273644,0.06869045,16.584734,0.28875342,1.0795709,2,6.515094477994104,0.2894679136332414,173.51503917256423,-13.725047456535378,-5.890158463313464,0.2800342631315428,-1.2756834562526365,0.1279164112757775,-2.6023398519214336,0.0978960649053857,6.564564548269623,0.2554567559298296,,


==> ic348_params.csv <==
source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
Gaia DR3 216565827456753152,55.41330853991385,31.602923458314564,3.4710137154824303,0.022322612,6.77947660807288,0.023021437,-9.008767386248572,0.016503913,17.042986,0.093472324,0.94272274,2,10.28049186668083,0.0925543401974552,160.3650246885354,-18.628294618810763,-11.142326638518051,0.0927370635496057,1.9268795429168504,0.0984466517554022,-1.27615950508428,0.0445261785096044,11.379494311029704,0.0924566616988923,A8V,1.5548388
Gaia DR3 216571836115337472,55.84264706553195,31.770425410753447,3.4329987994554,0.20782632,5.236388186156416,0.22254257,-5.772283433577056,0.17617664,15.030089,0.09034496,1.0117643,2,8.254666403585762,0.0880457317110343,160.5493935708593,-18.26643750255214,-8.604626650434449,0.3760294120664266,5.5676055256842005,0.6703467979403834,1.4530091240686254,0.2797980821707732,10.351283330950936,0.4787999391078028,M2.6,
Gaia DR3 216573420958954112,55.63720671836812,31.70567100969582,3.339413327411714,0.07961384,5.236256351282639,0.0981915,-7.21896522891237,0.07107878,15.217722,0.058720794,0.94152206,2,8.450553054771607,0.0581953013684448,160.45118353080534,-18.42777683191884,-8.870179286026143,0.1588967365539703,3.9689133627479407,0.3027887988086948,-0.2110398337549428,0.1348264277938583,9.71992241011613,0.1905814627329486,M1.7,
Gaia DR3 216574172577545088,55.58039425204831,31.724108064292,3.4599629688925986,0.24954684,4.578190561660942,0.2827668,-7.92123902808626,0.20204091,16.945923,0.0899116,1.0829265,2,10.190352902046786,0.090910639114174,160.39952870977817,-18.44433707665362,-9.807934826184717,0.4229639140765963,4.863450659946267,0.8968080474788561,-1.9139609241603903,0.439002951295932,11.113594571318126,0.5468722107645226,M2.6,
Gaia DR3 216583454002562816,55.28810234651304,31.74383127515561,3.283166928876959,0.039708827,5.832342191372876,0.040261153,-7.10798661201358,0.030502558,16.671297,0.18466738,1.1866876,2,9.964462135553235,0.1826439004065316,160.18379375502798,-18.586955502489072,-10.677930198352204,0.180586294218502,3.835209320970137,0.1698765089184223,-0.1832858099160335,0.081108786588941,11.347273573182887,0.1793762922431078,,
Gaia DR3 216586542083359232,55.51816991048739,31.7865009497651,3.325426222894506,0.2777173,5.205010963028852,0.3465008,-7.357411790688717,0.23951688,15.130145,0.26721016,1.357443,2,8.396964470979723,0.2669122082246962,160.31465925234687,-18.42984865879588,-8.812125938854429,0.5929176121910481,3.8283194914698697,1.1069932507686313,-0.3874535696778363,0.4844698168673567,9.615597431239271,0.699916439875085,M6.2,
Gaia DR3 216587371012706048,55.490733224119474,31.800177942628707,3.587464408038954,0.13362679,4.749932940198395,0.16331781,-7.337377719666927,0.111011304,13.968456,0.10997191,0.95592964,2,7.254147780201958,0.1100248414904511,160.28651872749896,-18.4341094025132,-7.103457899312372,0.2331171413871639,4.753660354254379,0.428590878986878,-0.1378974351983934,0.2135591378186249,8.548416028338087,0.30714730964977,M2.2,
Gaia DR3 216588603667681408,55.63809579301275,31.870704177035982,3.207607722574095,0.37034354,4.91459895040987,0.4406036,-6.52266175804838,0.33522302,13.634581,0.3163384,1.035049,2,6.932382358313036,0.3017346704698054,160.34105152912767,-18.300060878328484,-7.556962071781175,0.8052420125236298,4.064389533018556,1.4719148905435906,0.645459422379437,0.6454977264319093,8.60485652968069,0.9928776357007044,M5.3,
Gaia DR3 216601488570564224,56.17941012934137,31.626001477171243,3.692962758040337,0.6935628,4.695322641396505,0.8285075,-6.866276735926943,0.54872584,16.782625,0.16229157,1.243924,2,9.904991469498135,0.1633752054620347,160.87841867103725,-18.193683772212683,-9.403701523589012,1.173679062993526,6.198398224755522,2.384092549243104,-0.3718977468733389,1.0842815837332842,11.268897498492572,1.6371295536874595,M4.3,
Gaia DR3 216626468100255872,56.23684931117857,31.903151621583728,3.068317625591728,0.20580234,4.5580848089547485,0.21693903,-6.548663789553865,0.142161,15.176718,0.19589862,1.0092715,2,8.373531224665994,0.1972834513325077,160.7304328641835,-17.949952811362426,-8.920328288987797,0.4445088947641538,4.2636259155408425,0.8046168662003442,-0.1472211611488454,0.3341681478112033,9.887994579351137,0.5302854733176416,M5.1,
Gaia DR3 216627709346568704,56.14504453984866,31.948646576950164,3.198207608992886,0.07054295,4.705775798763142,0.07162631,-6.910200354571596,0.05170765,15.716777,0.11181773,1.008136,2,8.942199637989836,0.1102485467117991,160.63693028538287,-17.96509477227971,-9.279889722200526,0.1651464923173219,4.401423337008254,0.2672235435097488,-0.4655250269039204,0.117192620305258,10.281322589941322,0.1879738845056595,M2.7,
Gaia DR3 216627812425858432,56.14079673310308,31.975044890342787,3.37302319325456,0.18678409,4.542156877450657,0.19715881,-7.5168364632538305,0.14298104,16.267138,0.099262826,0.97343105,2,9.505726351924386,0.0982518713488549,160.6162244290042,-17.947153933863692,-9.38442324255629,0.3296556465646142,4.732913563522061,0.6715067013874232,-1.2297663503242742,0.3140603038130556,10.582069536323775,0.4207142636587058,M3.75,
Gaia DR3 216629113800122368,56.21690016102523,31.973647848160496,3.4206142801034063,0.23311934,4.887838718728103,0.24645811,-5.365786955812667,0.18431193,14.985963,0.08757566,0.87601054,2,8.210522914305006,0.0919959843419446,160.66920335947032,-17.90679593345565,-8.412725649256895,0.4100584724700497,6.200917800419916,0.7095063949520974,1.706168275495922,0.2962017576552559,10.589444961920249,0.5301109914886334,M3.5,
Gaia DR3 216648973728996736,56.3738487359454,31.9887703917577,3.17774504694939,0.46059474,4.742627591246623,0.5303705,-6.183361109425031,0.2858976,15.080589,0.3097979,1.0963908,2,8.272087890899785,0.3005073262289759,160.76612229602094,-17.809627901798322,-8.774994159177597,1.0107307283029987,4.8025569313111305,1.8520063305569423,0.6055019210911876,0.7271101675838368,10.021562161086994,1.254139115613318,M4.5,
Gaia DR3 216653513510060032,56.31812018320878,32.105503162458334,3.1704788557186125,0.047999684,3.6568680489433945,0.054548774,-5.99939180505365,0.035876464,15.4627905,0.1402135,0.91598934,2,8.71118823199583,0.1436398316630572,160.6492909659536,-17.750627658911846,-8.48463497252561,0.1531043052925298,6.200585686834813,0.1619527448358304,-0.3128554703509563,0.0906695304682607,10.51352329250827,0.1561957833059246,M2.4,
Gaia DR3 216653891467180288,56.33525726470419,32.109539632150515,3.1758637165160883,0.03697947,3.790189680687191,0.040068984,-5.814116059599055,0.02639154,18.384924,0.08905563,1.1179484,2,11.63016480789443,0.0901426267170747,160.65824123395117,-17.73820425689491,-11.201900426616977,0.1033536728007134,7.161626279502002,0.1218766030371242,-0.8686294083386752,0.0638764067553182,13.323887615261777,0.1089000935643406,M1,1.2340288
Gaia DR3 216667802865507712,56.0121890771343,31.87435041634785,3.70752168607722,0.45078564,4.551276741952714,0.49007502,-6.812971477941016,0.38974327,15.489801,0.30022395,1.1304277,2,8.71772821753952,0.2961867680043412,160.59596991355173,-18.09440606546096,-8.214166231140371,0.73310241941918,6.106659588363783,1.3680097084565397,-0.0294290969385269,0.6652975485367095,10.235462093755649,1.0061230432422996,M6,
Gaia DR3 216669211614679296,55.98023653533544,31.92557094483557,3.293199426867226,0.53602916,5.293861977677794,0.58539265,-5.959647606386439,0.40378726,15.42678,0.0670384,1.089649,2,8.67445391244194,0.0667413136041018,160.53955458824896,-18.072420471432263,-9.257482149806872,1.1383653506518907,5.038741109393214,2.0882224394907936,1.181819376337918,0.7494840465439704,10.605969298454989,1.406592904666135,M1.2,
Gaia DR3 216674674813091072,56.06599564718248,31.99351988552204,3.323512657927569,0.26714513,4.207189827817604,0.2534008,-6.938420499787684,0.17739026,17.621504,0.25991234,1.0485833,2,10.870422750141778,0.2601233358867099,160.55258238754504,-17.973639973490425,-10.489592264829136,0.4997610912823262,5.880756841806232,0.9040876541593754,-1.4094806514892166,0.4161092164878208,12.1079099196243,0.6185652416246823,M5.25,
Gaia DR3 216675125785515136,56.12419379187507,32.01513289952239,3.399024202366851,0.23569067,4.209741813776828,0.24573141,-7.613343442101987,0.17981756,16.399086,0.2625712,1.0818717,2,9.637904883467922,0.2646594087796307,160.57784885396126,-17.925421429042345,-9.259287164290962,0.4528233720240464,5.083118993234706,0.8267066120690542,-1.6166874703982383,0.4096607017825134,10.685793179129448,0.5589707359013247,M6,
Gaia DR3 216676190937404160,56.048432080350615,32.05362615659284,3.315729426094223,0.21021989,4.7542854315031535,0.22448385,-6.503837433050567,0.1550349,15.870592,0.11766129,1.0490549,2,9.144246979913849,0.1171871042451013,160.50009722758375,-17.93701211642081,-9.296591619561344,0.3939423386479894,5.244264597971096,0.7264405805005186,0.0555648724920905,0.306391624309807,10.673894058378425,0.495089543860728,M2.4,1.1052787
Gaia DR3 216677840204841728,56.09288082204272,32.09519109835416,3.272976097397656,0.10450022,4.34395115684752,0.11566373,-6.067301700079209,0.07388574,8.421226,0.059410118,1.2831454,2,1.6936791457254976,0.0611545858787633,160.50252464462147,-17.880968475453088,-2.4136140691562824,0.1920880629405,3.642518200885206,0.3404634006262228,2.428341338048334,0.1540136965637768,4.999031243419421,0.2752101017759022,K8,0.90927887
Gaia DR3 216678046361699584,56.17172797368023,32.107511809581354,3.172164184832774,0.32379988,5.336769448360668,0.36872256,-6.787306812529508,0.21393941,18.26823,0.41331682,0.9642433,2,11.526722384358695,0.4026738308290875,160.54809213350296,-17.828701913070827,-12.07199922828148,0.787144918527046,4.620719413863384,1.3876296867366058,-0.5305410485965787,0.5171183016788234,12.936989103865264,0.8863422179121089,M5,
Gaia DR3 216678252521690368,56.17818145102002,32.1426825456601,3.219658852942006,0.17552973,4.379743200201403,0.20236805,-6.65805476363294,0.123518035,20.008465,0.18005382,1.0279077,2,13.294608219512735,0.1778385111054666,160.52880649870008,-17.79821054603071,-12.970489908819763,0.3584379407983386,6.408382553229188,0.6328739445074223,-1.7437453113419092,0.2887121425757792,14.571946442879703,0.4247905876664789,M4,
Gaia DR3 216678252521690624,56.18576638991079,32.1367914528479,3.1400020235716286,0.10098262,4.852333957726845,0.11302418,-6.1761652702046295,0.06830263,14.163886,0.09024824,1.0639436,2,7.436034958914345,0.0877029465398313,160.53795007321958,-17.79861171940018,-8.146230165387816,0.2153262303062486,4.3630466019363325,0.3714877997217385,0.9327431447345056,0.1526705687157331,9.288016544569231,0.257592938753593,M2,
Gaia DR3 216678286881434240,56.14737686335196,32.126701518614524,3.199719348859305,0.075316064,4.436468658143094,0.08108727,-6.726672870560156,0.046178643,16.010757,0.061267734,1.18934,2,9.289724418015378,0.0630408319492348,160.5185420874629,-17.827199139386654,-9.425636930535545,0.1499462282318513,4.99038390571215,0.2714756535085553,-0.573526222859158,0.118652357534756,10.68061306297412,0.1834133726741253,M0,
Gaia DR3 216678321241170304,56.16059684230706,32.13348993869071,3.247269395519257,0.05808798,4.128584174023166,0.06163764,-6.434261885463675,0.03777963,15.2911,0.06585759,1.0140955,2,8.568150067418673,0.0637055497804121,160.5229961456115,-17.81481222640102,-8.509211309147409,0.115928698541546,5.515750762387057,0.1925897730945777,-0.2626913323506397,0.0903662664652427,10.143923812440022,0.1429292248859894,M1.25,
Gaia DR3 216678321241170432,56.1578370290385,32.13446810038326,3.149161327813323,0.06295696,3.908825483080951,0.06222942,-6.277260315718682,0.040750828,15.919271,0.06397078,1.0755965,2,9.196097317968444,0.0654398165090748,160.52045356409252,-17.815559825014653,-9.096273692776991,0.1254155501128343,5.776146457064783,0.2142817701460292,-0.5836140477034757,0.1006764508526814,10.791045748399254,0.1560831314604986,K7,
Gaia DR3 216678527399594880,56.16332892685988,32.162447911889004,3.175670701749699,0.08401987,5.692446732977711,0.09379701,-6.565844896088192,0.06194075,14.143841,0.08178044,1.1048425,2,7.424890979222341,0.0799917921105089,160.50536211897418,-17.791105170082165,-8.603481907564133,0.1899637849584519,3.259067708780435,0.3355989611496234,1.3035134607967134,0.1232434821467717,9.291962688618424,0.2123461995833059,M2,
Gaia DR3 216678660542082560,55.98348942866908,32.03699395193327,3.397125607281811,0.1258307,3.7604801446146174,0.11572072,-6.127439437991351,0.08887536,16.582062,0.06056747,1.045004,2,9.85950972261216,0.0594327491646259,160.4668188260472,-17.98501929016641,-9.207900038875408,0.1978612210965597,7.001993289676108,0.362311172545752,-0.5798738703258461,0.1795368139465687,11.582296268878537,0.2698131238393607,K7,
Gaia DR3 216679382096866944,55.99952731091628,32.07814944900007,3.3188415265798987,0.24201465,5.214132185087824,0.24955288,-6.737031869001099,0.18725118,15.218539,0.21701658,0.945856,2,8.505097353048633,0.2189578057061421,160.45012774161444,-17.94469017634904,-8.99182013957512,0.4946863080756388,4.405299200051047,0.8840469708507067,0.4058708292948907,0.3531370175264292,10.021188631819664,0.5901333006324772,M6e,
Gaia DR3 216679626911236352,56.02830034178674,32.131667837642915,3.3394285537145088,0.12014671,5.100458345246115,0.118287414,-5.84176070004509,0.08154403,14.065166,0.08893525,1.0958825,2,7.356847696976872,0.0878158858729944,160.433832123145,-17.887964153825614,-7.875533044968057,0.2318009026350846,5.09691559587057,0.3926495829021902,1.624099766459194,0.1471243857562331,9.52051833595342,0.2856322423710972,M4.25,
Gaia DR3 216680515968018304,55.98031718583413,32.131447695039576,3.4698046490589345,0.19986865,5.110815851731749,0.19344315,-6.721991276112431,0.14902912,15.4079,0.28738478,1.1585531,2,8.714016156864389,0.2866763503996305,160.40115483132752,-17.914121599668054,-8.86702958410161,0.4282988648594744,5.073749497202556,0.6649507660814834,0.3877282305893867,0.2783299841314031,10.22337912759242,0.4970018304724576,M5,
Gaia DR3 216680859565397888,56.07608933923154,32.12566705115385,3.621187564971695,0.24141276,4.596494764705057,0.20829567,-7.569441630351061,0.16933869,12.709124,0.26821747,1.0781535,2,5.96833928494282,0.2656727896103394,160.4705397893308,-17.866671219313936,-5.866916629678517,0.4265864274210204,4.343007476031744,0.7652573435637516,0.1316970992328388,0.3496492627066723,7.30066906539478,0.5699101732978956,M4.75,0.61857
Gaia DR3 216680863861815680,56.080183316104375,32.12628963176252,3.189988511090218,0.09062789,4.386336438425447,0.07585374,-7.163142357540006,0.052469812,14.982287,0.08768861,1.0088172,2,8.26563459304124,0.0842405164219433,160.47291895841343,-17.86397293328766,-8.470235451938944,0.1794982060527027,4.259811033465439,0.3349701000667897,-0.8045292330727154,0.1427350117501898,9.515153490038182,0.2194672580313223,M3.75,
Gaia DR3 216680928285636096,56.111211486247726,32.1389638544425,3.078535200296052,0.14723177,4.799970954630431,0.1501994,-6.404357806318193,0.09881187,14.359127,0.075637855,1.0533079,2,7.642325873852783,0.0739143081543401,160.48559005013936,-17.837410651087012,-8.401908949904886,0.3057481978186543,4.033448363315927,0.5715720759014482,0.5008268387999522,0.2240633046889115,9.33335991079794,0.3700154814791906,M0.5,
Gaia DR3 216681207459196160,56.084073273603,32.149015753008946,3.3790385525650706,0.09822942,4.368841484023533,0.09301377,-6.268804792845664,0.057741586,13.791492,0.11082006,1.0501614,2,7.079107299620609,0.1077827372154215,160.46028842944804,-17.844407858407138,-7.108026885441552,0.1873266749421052,5.397053617087551,0.3014318612688353,0.6804905380862936,0.1307851323616353,8.950715129100173,0.235083053852355,M2,
Gaia DR3 216681516696832512,56.13062355019462,32.179688179144534,3.309040783856464,0.19957344,4.709311499139757,0.2166687,-6.311326500665461,0.14766543,12.659647,0.14543524,0.7948885,2,5.947609439216387,0.1464488231769442,160.47143922709262,-17.795613071650752,-6.411896985360353,0.3820397995970548,4.475756266413185,0.676128848707598,1.238236984854142,0.2910987653702773,7.916946882344908,0.4938801055887593,M4,0.61299163
Gaia DR3 216681516696833408,56.12386813179911,32.177707292666256,3.1219982936193493,0.067950755,4.122363575841419,0.084493876,-6.234064356460083,0.048891384,14.615185,0.064182505,1.1792094,2,7.910162456407543,0.0653286668616715,160.46816125632165,-17.800797196292695,-8.121044358884559,0.1416780716664365,5.135065315365949,0.2451141374859454,0.0292164237382701,0.1194975791412484,9.608387527127595,0.1774819529545896,K8,0.9143921
Gaia DR3 216681654135789696,56.090070194379024,32.1771057430961,3.0697152773454364,0.10195176,4.427826304673186,0.09500131,-5.914815552063503,0.062321745,14.548319,0.07700126,1.0547187,2,7.846239497849653,0.0769160070615268,160.44549058788917,-17.81958089932192,-8.364162349935784,0.2114328681471895,4.968705745815498,0.3670736339140534,0.6366642826085371,0.1446277883102779,9.749491782310129,0.2607457158879152,K7,
Gaia DR3 216682444409767936,56.09302777631731,32.20016776862928,3.0642916251762373,0.06503714,4.8406336584841245,0.06761569,-7.120222151926695,0.045353077,14.903221,0.05323032,0.9906571,2,8.208230541624513,0.0548469453776035,160.4320004498813,-17.800263475348714,-8.949232089009703,0.1411906900864185,3.3691778907627,0.2696009038914236,-0.4472144238235707,0.1111226148172068,9.572884381597902,0.1626416841748901,M1,
Gaia DR3 216682444409768320,56.08873432991895,32.198952328508426,3.142517609393642,0.07859373,4.290612726184191,0.0846536,-5.696342162742905,0.056413047,13.763778,0.050535727,1.0882193,2,7.065200376596295,0.0490389334325826,160.42988659015202,-17.803523227260076,-7.443951265604883,0.1560073741087764,5.333991479026736,0.2676885678845143,1.0531213640869446,0.1154087608590521,9.21807681409342,0.200095583864052,M2,
Gaia DR3 216682547488981248,56.08865157226999,32.21031988102818,3.3145550963458708,0.19012916,4.401221290001076,0.1958709,-6.281374450038998,0.13748725,16.717878,0.1593042,1.2023509,2,10.025142711191949,0.1563792605774501,160.42218656757052,-17.79483553640768,-9.881422175569448,0.3589564291231777,6.081659811811733,0.6241714104803454,-0.2431696774019638,0.2797235789093171,11.605525484459948,0.4476930787697664,M4.75,
Gaia DR3 216685154533294336,55.80719378690132,32.01251543091515,3.3733408093765216,0.3797026,4.125833019126194,0.43024543,-6.447723668868976,0.30298033,15.281668,0.08526361,0.98599267,2,8.576500591215932,0.0878432528594213,160.36231966317155,-18.09933005881506,-8.283666661174813,0.657809164706612,5.917936220416749,1.2622513463326088,-0.2644771173451454,0.6152491440246644,10.183862263796518,0.9080668078140298,M1.6,
Gaia DR3 216688766601562368,55.584779872280826,32.091909039474274,3.231432581014529,0.073117375,4.428811153961195,0.07266352,-6.985993788990881,0.055800304,14.848034,0.07518316,0.997388,2,8.197880324503558,0.0770630648872663,160.15617561776736,-18.15813740117604,-8.321720162407017,0.1490738885659036,4.586425351371133,0.2648732527619878,-0.6232419927386061,0.122211126261264,9.522329260565614,0.1825158216987993,M2.0,
Gaia DR3 216691927697575680,55.93592834209438,32.13823428344249,3.090716919003726,0.042166017,4.182186666203036,0.04535097,-7.558847780516453,0.03450975,15.995787,0.04640169,1.2100902,2,9.304468206868842,0.0446899108721725,160.3662116857745,-17.932924903154674,-9.418595469147697,0.0903110015465386,4.037634980004071,0.1732885640064014,-1.9115637979303963,0.0859207327526872,10.424323143339334,0.1068245969424843,M0,0.90286255
Gaia DR3 216692335718274816,55.94852497895061,32.150675846297425,3.49217944617856,0.34599626,4.724125962172746,0.42700106,-6.525157915311791,0.3240456,14.982389,0.60636395,0.9833438,2,8.258559331841035,0.6171045338773763,160.3664803675323,-17.916539419223017,-8.194256750649632,0.8239974294964796,5.537805639188917,1.1842901159496604,0.4174938615740071,0.5875393027804594,9.898860344375588,0.951228349251874,M7,
Gaia DR3 216694603461518208,56.02500511017906,32.25890608037509,3.208801074639992,0.27915487,4.566376623195985,0.34602138,-6.680865562341495,0.23541397,15.373894,0.45790306,0.9475541,2,8.700054427594422,0.4458843140323176,160.3460849860104,-17.791941042142803,-8.95325456111463,0.6787215086690421,4.796383028428181,1.0758829592089814,-0.2145256249726763,0.5178469615979547,10.159334556715992,0.7847947640366616,M6.5,
Gaia DR3 216695256295900672,55.953417126624366,32.26427711763042,3.059526125350539,0.092805505,4.2820946841426135,0.10839407,-6.76362211668576,0.05858528,15.109528,0.10464519,1.0574976,2,8.447982383907808,0.107868858605384,160.2935746961569,-17.826496521956464,-8.796463616532549,0.2108684905950144,4.405316163200581,0.3697643131179514,-0.6666350419485028,0.1678344723394824,9.860475897941784,0.2506113780132387,M4.5,
Gaia DR3 216701926381421568,56.1773576918236,32.16728452897894,3.383935396253462,0.4108592,4.098032732375357,0.45223132,-6.452592712560174,0.2862129,14.165599,0.15206715,1.0756317,2,7.454461035371201,0.1543596231445936,160.511676693374,-17.77977954301686,-7.279136351626457,0.7121008947475119,5.59269067133755,1.3551361518152734,0.1724524080979694,0.6448381833027745,9.181163042005876,1.000155097439588,,
Gaia DR3 216702819734605696,56.32426575939406,32.2015910488319,3.2668914054866933,0.13495673,4.905081038831935,0.15452586,-6.196350691131116,0.11319053,14.567048,0.10995693,1.1033193,2,7.839343042638212,0.1137407954140889,160.5886509781838,-17.67366595309968,-8.327856706756663,0.2742793113195006,4.82784779976177,0.4808400751043143,0.9703582653461478,0.2087012657663909,9.674859527097128,0.3372694914933608,M3.75,0.6274813
Gaia DR3 216704945742764928,56.15834720403824,32.19358707068714,3.056366031878792,0.13156524,3.380916954733141,0.14651296,-6.345049269099248,0.09634601,15.734771,0.14915249,1.2316498,2,9.029323895708536,0.1488469245014414,160.48100186845795,-17.76990748141402,-8.748336538574112,0.2693842821186671,5.901677733742474,0.4641952146507999,-1.1958123170578592,0.2499816294079676,10.620412391368324,0.341422917109148,M4,
Gaia DR3 216705839095932288,56.1792598696397,32.26653213773885,3.152749600792988,0.46704847,3.397292266321108,0.6508795,-7.421220426898345,0.53800976,14.541823,0.2779608,1.1329181,2,7.857117927400135,0.2735441330875096,160.4461719320281,-17.702577051903027,-7.530508414362172,0.9444884155118606,4.728739954132607,1.9867712254382752,-1.8639759831461424,1.233856925712187,9.085369832777042,1.321453087643916,M4.75,
Gaia DR3 216706186988968832,56.1457824100988,32.25861845571339,3.1463353774496223,0.12046321,5.290558267373733,0.13857247,-6.060920832802107,0.09143741,14.8805065,0.090094306,1.0514355,2,8.193420276894692,0.0925609768832896,160.4286802738399,-17.726792521008825,-9.103166284559274,0.266498037565056,4.319708107613593,0.4639968074915632,1.2543515772760436,0.1799837237251388,10.153861946015132,0.3107136733152406,M3.5,
Gaia DR3 216706290068182016,56.14221754121394,32.27657011597805,3.161302999983237,0.23909998,3.938116236424672,0.27280024,-7.408360113580783,0.18998028,14.924402,0.21463314,1.0387708,2,8.255882648215694,0.2042167803917045,160.4141778419979,-17.714938689069744,-8.224425615892455,0.4771903395775147,4.362725761133248,0.932191438284362,-1.468288661664273,0.4916684614570852,9.424989356608078,0.6045276919832168,M4,
Gaia DR3 216708798329066368,56.249933822526536,32.37573256736772,3.438412871135823,0.25539762,4.210171420925069,0.3409323,-6.302602083346199,0.25883088,14.930314,0.28296816,1.0775163,2,8.26453174269483,0.2851979244679267,160.42079887016652,-17.580482692650087,-8.005249735096074,0.5016442881831755,6.051387588699498,0.8275220660773609,0.2825562300790629,0.4561611745940084,10.039081287303066,0.6395270539594897,M5.0,
Gaia DR3 216712887137910272,56.492747685068046,32.446511887418566,3.356545178517838,0.13033822,4.306479083246527,0.14168918,-5.750344947286305,0.1134079,15.069064,0.13879605,1.0727547,2,8.382289907684097,0.135030998761169,160.53782367218798,-17.39454690049071,-8.322372714702889,0.2543933858394189,6.275618985609611,0.4042023777644229,0.899101923394265,0.1946126317972976,10.46201058705382,0.3162572891650313,M3.0,
Gaia DR3 216714119791948416,56.30625603219651,32.4096158161467,3.685033936484643,0.26212174,4.192473146092194,0.30970854,-6.204971903696805,0.23394038,14.377501,0.24290082,1.0457153,2,7.708893772034761,0.2440779780850078,160.43625979269098,-17.52397991694236,-7.165322672094728,0.4352352238371996,6.60848454314791,0.7158519264166378,0.7346543438617523,0.3836933577865065,9.77515390964329,0.5803641367430046,M4.1,
Gaia DR3 216718792716338048,56.11340798687819,32.341288225186965,3.182055274461592,0.17488599,4.16849740464438,0.22125947,-6.64615711398471,0.15319335,15.460884,0.24405237,1.3041582,2,8.800885092369263,0.2430094130272132,160.35104709102166,-17.68081913148424,-8.843779742119253,0.3942747915189634,5.163752512324379,0.6414791195048807,-0.5560672851574378,0.3332222101968419,10.256022180225507,0.4692847276115998,M5,
Gaia DR3 216721099115395584,56.21665265085042,32.44037355486064,3.2536158679420617,0.18126109,4.260805696130658,0.24440762,-5.7984467531298085,0.17518178,16.867804,0.24309306,1.1516032,2,10.22461967105324,0.2486767057420209,160.35471288128764,-17.548886372527893,-10.092321654581603,0.4048141498822183,6.5877415745378585,0.6183024372454102,0.1224653854055812,0.3292367024462497,12.05272969924464,0.4786668090840326,,
Gaia DR3 217344281689920000,55.33006358998211,32.03431298043827,3.3068319888451354,0.120633684,5.595251885971577,0.12060905,-7.312943210293675,0.099731885,16.277075,0.078487955,1.0399485,2,9.649215626402954,0.0781560414321815,160.0189220987953,-18.339583915621034,-10.203694759598452,0.2455463144545823,3.8908439696027415,0.4714555608295391,-0.4048216393213923,0.1842809194668253,10.92785130309311,0.2842372219982148,M2.3,
Gaia DR3 216570775259098752,55.72785437527399,31.729194571234903,3.1938593697370163,0.0288067,4.484050631393724,0.032609086,-6.0218885503423065,0.023672368,19.283699,0.26968673,0.93846476,3,12.507876421944644,0.2752072195201345,160.49798497083725,-18.360494100905917,-12.332548552106203,0.2527499662810845,6.626523737428954,0.1284673690914713,-0.9764164400250904,0.0973087266412478,14.034099889095758,0.2303393083735484,,
Gaia DR3 216575791780899200,55.77832656751085,31.80567609275653,3.209908027739961,0.09569566,4.857950090461216,0.08543956,-6.753831555820259,0.06892871,11.678116,0.07656421,1.0043052,3,4.918219747366513,0.0771267189682868,160.4813812276864,-18.27422517846708,-5.708852191640371,0.1896020294189568,3.250844568415374,0.3537697670088479,0.9948717091873078,0.1418250757607018,6.644452834638386,0.2386355655313002,M2.3,
Gaia DR3 216590390373910912,55.59728198835614,31.961811543801865,3.244926613629848,0.015352288,3.7774132572091217,0.016899565,-6.335859497120008,0.012515468,18.190872,0.5829198,1.0499828,3,11.481794658071603,0.5773384198591045,160.25185405538738,-18.251822251315897,-10.845785930464675,0.5275755628738904,6.908862485165997,0.1890619860448884,-1.541611907368024,0.1855136542869472,12.95144858930222,0.4537045442452607,A0,
Gaia DR3 216617641943232000,56.02697963543227,31.723619365508043,3.138883052578871,0.022175597,4.816675954851148,0.02368482,-5.279513224999576,0.018687185,18.36076,0.12856194,1.0447768,3,11.5406435742613,0.1273593003336548,160.70774936314837,-18.20208814075169,-11.835671250208613,0.1233574946425853,6.532787616971206,0.0855533413996001,0.4800408308549677,0.0505020397389628,13.52741169591415,0.1155820557110628,,
Gaia DR3 216629869714526464,56.2726231223933,32.05217028458067,3.221855347338226,0.32508543,4.8834750492145,0.36723053,-7.207200481682157,0.2447435,15.350277,0.41606265,1.0338311,3,8.60461519123753,0.4130278925876166,160.65426361732318,-17.816263890171072,-9.05441699945966,0.7479908922641114,3.905438744757589,1.3211564089061991,-0.4438443561918372,0.5750191328095116,9.870760700254118,0.8629507839913789,M5,
Gaia DR3 216630114528244480,56.24104172726948,32.06706613039723,3.288112107870266,0.14138468,4.281718908089221,0.16537973,-6.793555299740903,0.097778164,16.2982,0.15437621,0.99783885,3,9.536662388674037,0.1557812469787336,160.62266582715185,-17.82203740959742,-9.41344988343431,0.2855197598551691,5.41514136887605,0.4959048782082851,-0.7608464119840352,0.237440927572228,10.886490803535876,0.3493929567688589,M3.8,
Gaia DR3 216630144591496832,56.255908741814594,32.08379081191453,3.1422110231060723,0.023313392,4.039141983239438,0.024350084,-5.910308077538562,0.015440184,10.469732,0.256971,1.2593331,3,3.7274638173778927,0.2563111556235842,160.62152845221604,-17.801127102868676,-4.279212643407174,0.2363955120069018,4.310389819573146,0.1113528552328204,1.614609097160141,0.0863051040897178,6.284750096925726,0.179532637501713,A4,
Gaia DR3 216676328376452352,56.074057016968766,32.07988839983062,3.498916655341967,0.14637056,5.649032792962103,0.1552405,-6.394891904704715,0.11054838,12.509843,0.22172014,1.0873854,3,5.785043740295154,0.2147530170293692,160.4999536794252,-17.902935103031556,-6.518130783847596,0.3223082301655562,4.057853911495784,0.4825194454692449,2.0858364914303777,0.1946956054068771,7.956313288915029,0.3645384624508884,M3.5,
Gaia DR3 216677492310994816,56.13668237498696,32.070318222613864,3.639329705286844,0.19633184,5.474433391000174,0.21043216,-7.344103914364385,0.13755982,13.864128,0.20666055,1.1037438,3,7.126790659303192,0.2074537774783528,160.5492089308946,-17.876281507808024,-7.392957194974289,0.3646852466989839,4.179863936202878,0.6360867810079842,0.7069398156167885,0.2652949512090482,8.522138376886158,0.4448637798046808,M5,
Gaia DR3 216677908924315776,56.12726209211387,32.10825952282966,3.280866996744068,0.1012764,4.076854062982617,0.09908952,-5.450969572541008,0.06397547,14.274791,0.09179127,1.0443342,3,7.546177653107259,0.0909604283483953,160.5172217234226,-17.852274355165644,-7.522285624595447,0.191273550733081,6.325416336060613,0.3026303027576363,1.062808979789743,0.1313815272859834,9.88560750637104,0.2426525137832056,M0,
Gaia DR3 216678145146947712,56.181317037717264,32.12856942742065,3.073512518501563,0.08456574,4.412820597345782,0.09583286,-5.989680329480409,0.062282782,15.92221,0.050541475,1.0627644,3,9.190008545994926,0.051779368489264,160.54045229717764,-17.807336519809805,-9.563818645808366,0.1755735985085523,5.310720933053801,0.3140007086410727,0.139194153690414,0.1347441839703169,10.94028148317534,0.2163180053433314,M1,
Gaia DR3 216678149442478080,56.18604622718652,32.12503076991503,3.133666374766612,0.30008447,4.596629857152121,0.35098323,-6.305744785774381,0.2239454,20.2698,0.3499047,0.962589,3,13.537001544321203,0.3454768151484217,160.54606350136322,-17.80748278009303,-13.487335176692929,0.6830479745272475,6.331010334840215,1.165798611935532,-1.3196639722744958,0.5095041792458982,14.957654061651224,0.7904691565331315,M5e,
Gaia DR3 216678389960647552,56.13139986262517,32.14579847764244,3.2416809516421066,0.025194405,6.052219676562796,0.024085904,-5.597219268297739,0.01470375,18.396534,0.099661194,1.1356106,3,11.68470303475447,0.099142115348135,160.49477681175705,-17.821210808483862,-12.561674010012975,0.1026428384194863,5.431934127491218,0.0962907318244487,1.3852849983124609,0.0410385199069058,13.755747047172276,0.1012360548940197,K2,1.0575774
Gaia DR3 216679210297911680,56.03130631046913,32.06909782218801,3.2627785352711505,0.12958646,5.112786282176792,0.13639696,-6.489903130680893,0.12835114,14.910692,0.18735398,0.8841215,3,8.184474113906047,0.1775266039022417,160.47796749439397,-17.93441628087853,-8.746142645324552,0.2915451149094287,4.451445777778645,0.4741778042257286,0.6397240423408803,0.213815102297378,9.834613746112096,0.3368726859905807,M5e,0.61325294
Gaia DR3 216679420752810368,56.01846073400104,32.0816290404978,3.691173488753325,0.25071108,5.141021223763071,0.2520409,-6.322675648798402,0.18669733,15.33639,0.42378557,1.1082709,3,8.636117555874515,0.4267936794638696,160.4607476044185,-17.93175245949368,-8.499345389172635,0.5503645695453732,5.99531110099187,0.7296553636571232,0.9549952510320184,0.3270924338140085,10.444838111317004,0.6139023251901247,M4.0,
Gaia DR3 216681581120776704,56.10241760953024,32.16749299071876,3.5917960612347075,0.2318562,5.510226367348716,0.23030114,-5.961944406180686,0.15285279,14.118853,0.1312808,0.9282665,3,7.409778205333901,0.126126273253023,160.46038850073012,-17.820271181011254,-7.762556081164343,0.4064302360639441,5.352348340576214,0.7030590452885267,1.9610299743051565,0.2594717228963142,9.630708604885402,0.5126191158010032,M4,
Gaia DR3 216681585416314368,56.08983371615839,32.17149381860028,3.1071032526962994,0.09194135,4.897984333634138,0.08469686,-5.7989088051031175,0.05553274,14.567885,0.058336325,1.108418,3,7.866174955728365,0.0584772167390854,160.44910358469073,-17.824019680257525,-8.627596850703387,0.192133873153859,4.74384850050194,0.3331762040122555,1.226051038780282,0.1172903117801902,9.9218308372838,0.2312986433344388,M1.5,
Gaia DR3 216700964308745600,56.25262634028649,32.138592927530595,3.4869985246932367,0.1872103,4.340000684453896,0.20364964,-5.587016272925377,0.13528147,14.025038,0.2167658,1.0640751,3,7.280918536296934,0.2259312772418467,160.5823356930208,-17.760900512159804,-7.143364181537578,0.3580866540331341,6.396334677960283,0.5314382648479625,1.3857934058555443,0.2470049864524453,9.688197588110183,0.4405283569280651,M4.1,
Gaia DR3 216701033028221312,56.23173492453728,32.15549069148121,3.133720092356696,0.06492203,3.7601801172788782,0.07260802,-5.871634407543225,0.04761509,21.561623,0.13442904,1.1148952,3,14.830768121442276,0.1287269684092303,160.5567041817244,-17.759297565597073,-14.12307159720687,0.1661701934197396,8.012381811127142,0.2212630130827172,-1.9866609696836584,0.1143610400069423,16.35867462343991,0.1803295658901269,K4,1.1620728
Gaia DR3 216701406688870400,56.28179520635242,32.174395327481896,3.140379934672225,0.021812424,4.418684823985279,0.023156129,-5.668299226893405,0.0139992125,21.45576,0.0820176,1.1328218,3,14.720529412817797,0.078423537676447,160.57807457246022,-17.71759753055361,-14.452961965007518,0.0824200541165321,7.543279170226441,0.0782190485177122,-1.0953402749752037,0.0392351386149562,16.33979622026875,0.0813979900282582,G1,1.2341634
Gaia DR3 216701922085898112,56.17934199903377,32.170844155082015,3.12534435882632,0.21225977,5.249150591214891,0.24400838,-6.6679128521889055,0.15858041,16.115437,0.20068255,0.9556093,3,9.40329952063421,0.1995556571422683,160.51063337193906,-17.775970971983057,-10.195681077496474,0.485877575854341,4.012731207835458,0.872966701777984,0.1496021180359434,0.3413479639867502,10.957933435373528,0.5537052841949534,M4.7,
Gaia DR3 216701995100898560,56.17152362515284,32.16943855923425,3.206949837401126,0.29425207,4.272114791482973,0.33158937,-6.173938661152337,0.20342597,15.889416,0.08270449,1.0030253,3,9.172428450681068,0.0857417037548868,160.50624642598746,-17.78129290271345,-9.217809287496452,0.5528289330855832,5.700321008675104,1.0274180654762,-0.0659052496520331,0.4611826712050493,10.838173792873516,0.7162917746830968,M3,
Gaia DR3 216704125403045120,56.26936749398066,32.25021759317597,3.04935119286025,0.16294016,4.462223648068044,0.2036221,-6.369626694615143,0.14073266,15.230694,0.08425069,1.0178155,3,8.528934460892058,0.0864971729909104,160.51851487633974,-17.666218215020464,-9.046032671751904,0.3451617465146925,4.57593404694191,0.6440193854284798,-0.0160733594187112,0.3016845395632077,10.137560744737764,0.4235201527636192,,
Gaia DR3 216705121837081600,56.20341497785859,32.22269055825945,3.109009710711435,0.08265329,3.855564450217789,0.0966005,-6.83683637103262,0.05632925,16.26172,0.072053306,1.0074872,3,9.558992626311474,0.0719683633058844,160.4921375076436,-17.723124699961772,-9.44886809427279,0.1676406660144529,5.23646264299677,0.3103187534201093,-1.379068925635897,0.1553238829432108,10.890522502438603,0.2092983553878741,M2.75,
Gaia DR3 216706324427926912,56.08984364146927,32.25268582632798,3.1558403595298343,0.10578604,4.414785212441594,0.11570444,-6.555939013886608,0.076499425,15.9666,0.09443369,1.2014568,3,9.288492962083923,0.0965911015131877,160.3945196921635,-17.761642214930898,-9.486105592306028,0.2169062115934463,5.064329586466613,0.385822771484541,-0.4344902874815197,0.1768130025626945,10.762082292876991,0.2637562040697788,M3.4,
Gaia DR3 216706358787662208,56.11720942269894,32.266709671845994,3.219483762213871,0.06334917,4.753441305614176,0.061284352,-5.945926365112557,0.046475865,15.697279,0.07066943,1.0450062,3,9.016574017269496,0.0700226590543646,160.40375858612913,-17.736053666683553,-9.363128270377324,0.1346913990248367,5.472556033654655,0.219136307691383,0.6816763177746061,0.0883041716065535,10.866541453067937,0.1602473514257882,M3.25,
Gaia DR3 216706732448557568,56.1744658287969,32.299032461665,3.309364591966093,0.13962942,3.658015848252715,0.16346519,-6.649097420809318,0.12238926,16.149075,0.16179392,1.1162053,3,9.4626660423752,0.1676036119839538,160.421043648107,-17.680225782557876,-8.923855370848113,0.276723564761005,6.239532966400191,0.4646626853492347,-1.0700377676188708,0.2573632338437946,10.941295496546113,0.3489851219897231,M4,0.6159129
Gaia DR3 216718693932112000,56.12494567640229,32.32296270212569,3.3005925661986533,0.079051055,4.453335905880678,0.093367495,-5.946253117712192,0.06899103,16.515995,0.08906515,1.1352295,3,9.84698237698441,0.087642755821643,160.3712213261552,-17.688656540219778,-9.785279007433386,0.1616941275708471,6.274561070556729,0.2599301718440436,0.2338375272589479,0.1273459501355013,11.626542128707792,0.1954588497663448,M2.8,
Gaia DR3 217344041171754368,55.30888967779652,31.99612044810393,3.2829354963815827,0.021893319,4.5847481213709695,0.023903895,-6.079387994779357,0.020046622,22.038136,0.7070291,1.1691211,3,15.419707310016223,0.6868412946137463,160.02975222304937,-18.38051488127229,-14.802753092846451,0.6100479258683993,7.787397166591063,0.2262464854451885,-1.8276418598846649,0.2174733121976531,16.82573411551509,0.5473306126746552,A3,
Gaia DR3 216587401076838144,55.50433188262711,31.82033992362104,3.1024757150116544,0.5297136,5.714060152655572,0.67743224,-6.914143749742157,0.4712703,13.504679,0.3692481,1.2059631,2,6.799004329125575,0.3638842293078874,160.2824209478081,-18.411197952525946,-8.144990947606697,1.385047287505524,2.441778748321582,2.6590746884214544,0.8560633973085494,0.986761060213388,8.546110549984796,1.5262654833691338,,


==> l1495_params.csv <==
col1.1,source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
3,Gaia DR3 164546038266077824,65.1076986289031,28.323172403471425,7.050485475555469,0.32121155,9.698283933972874,0.4022446,-25.933576399258605,0.22791162,16.812775,0.19673686,1.1727189,1,7.836803062329642,0.191606402461189,169.1085635399995,-15.266995747676727,-7.444709522073921,0.2212426086489032,-3.28352460781764,0.8049562621269416,-3.745306073005553,0.3854395155565421,8.957262489103151,0.383220510768282,M4,
20,Gaia DR3 152511475478780416,65.48186504102615,27.91826356803018,7.8111724513932,0.025322722,10.623899909372131,0.03072555,-27.198223086942747,0.019282201,15.194258,0.048654914,1.3873972,2,6.060749526994259,0.049301612982848,169.64886241702123,-15.301815074465704,-5.717408469080152,0.0473615622508215,-3.026779023913889,0.055764333743634,-2.6760573837903987,0.0286085317255545,7.0008166654508015,0.0468714199637296,M3Ve,
23,Gaia DR3 152516079683687680,65.77537447008588,28.02197987319352,7.718351729807152,0.08209536,8.800101653321983,0.11265628,-26.32167152089015,0.07270128,13.930634,0.23245762,1.0355937,2,4.792877660663679,0.2216668995370692,169.75231626696984,-15.041075537077148,-4.24934526082775,0.2121185296360114,-2.356992104568377,0.1760867957795197,-2.7610784862005,0.1081623536980387,5.588908778435749,0.1854194152330255,M6,
12,Gaia DR3 162967384383246336,63.99170918430373,27.77137256330591,7.509661140054687,0.05313728,8.940077511223224,0.06877098,-24.43752872380669,0.04508444,15.145828,0.18159851,1.0271418,2,6.147039320871963,0.1843965153833394,168.82064264171925,-16.36143889547209,-5.45274973175322,0.1733765709489471,-1.4296094861773838,0.1176824754153538,-2.994119719252378,0.0766422299143336,6.382868932801229,0.1546752325369874,M5.2,
4,Gaia DR3 163181342473839744,63.57341487256743,28.102576941308904,7.428337831485543,0.04569427,8.284508230609935,0.06307464,-23.607230342021914,0.04108114,15.047782,0.09241131,1.0698967,2,6.192817692836178,0.091388638144252,168.3047899831252,-16.39775480045063,-5.369029359430306,0.0864246824319144,-0.7799637723254875,0.0947671437387843,-3.06497046709495,0.0573290767466094,6.23128106513653,0.0805046090029844,M4.5,
3,Gaia DR3 163184091252903936,63.570892174362506,28.18260533540041,7.601729484808871,0.03727604,8.143596527814433,0.04646695,-24.20631818633112,0.030934311,17.90791,0.23892985,1.2576512,2,9.075703803014822,0.2419830898530975,168.24329281486206,-16.343643576378966,-7.993866686245449,0.2266331812948267,-0.1015260646120737,0.0886689405374239,-4.026058606458433,0.0789126703094584,8.951053571613702,0.2054891168204031,K0Ve,
17,Gaia DR3 164445437248152832,65.10865183707922,28.06906506379548,7.810953090954392,0.018724233,8.321305516344843,0.021925187,-25.909503418508177,0.015491096,16.822527,0.060494866,1.1751461,2,7.774692107540146,0.0602020791001423,169.30145335332242,-15.440123395375238,-6.908638805397114,0.0564214057586482,-1.1475138177379731,0.0382496781611398,-3.6831645640069848,0.0253019804967932,7.912760536683466,0.0509527108025271,M2,
13,Gaia DR3 164474986623118592,64.05049393377813,27.94391103430514,7.425961988233709,0.09885056,8.734824949478167,0.13862349,-24.98964036110145,0.089085735,16.46928,0.10961046,0.87999624,2,7.511726618907376,0.107253928367446,168.72827993301632,-16.20456181426548,-6.7136103515492485,0.1072417109719283,-1.5023839965013792,0.2164297162780598,-3.724648594718477,0.1186499849830933,7.823217290828052,0.1157078510166219,M5e,0.6234233
16,Gaia DR3 164506116546058112,64.4565306377111,28.225379753694803,7.3634340996134355,0.07288203,8.799514677184822,0.08670482,-25.182367154074623,0.06726226,11.780066,0.21035329,1.1042302,2,2.852972607549413,0.2127326580584527,168.77373067162608,-15.751084710816633,-2.40321176831013,0.2048220897322863,-2.633698725077153,0.1643057120641129,-2.3990851079315245,0.1012429916285985,4.297371886736839,0.1626480326492545,M5Ve,
19,Gaia DR3 164507353496637952,64.62974065975709,28.274652678775333,7.8924165558517,0.06350784,7.277798309728368,0.07258634,-24.928317500657435,0.051654987,15.789194,0.09899392,1.2754211,2,6.85547016217461,0.0977073222552175,168.8457184943099,-15.606501114857288,-5.7959477531197,0.0943662669310166,-0.1792761550200055,0.1180850569489581,-3.5106772776603403,0.0711595100044516,6.778643318875295,0.0887591514194289,M3.5e+M3.5e,
18,Gaia DR3 164519276325850752,64.57131778826388,28.47820014386439,7.84990886726958,0.22155373,7.687068676122575,0.2864442,-25.50065588585924,0.1716913,15.565517,0.1841269,1.1232134,2,6.696154491803927,0.1833962642733392,168.65572326240618,-15.503682986274658,-5.719656628709202,0.1868927663382078,-0.6474265486488946,0.4228090433006128,-3.539427322256804,0.2460525209533245,6.757305591415155,0.2080299303869601,M6.4,
13,Gaia DR3 164598303725828608,64.89779170741166,28.455964293302586,7.906060501678047,0.10683484,8.864646817043829,0.1314356,-25.460916543265785,0.08059625,17.781599,0.25110018,1.1001775,2,8.867611759697457,0.2520717776047947,168.8771297943606,-15.31054355988062,-8.031878437104567,0.2380088278688899,-0.6476009703774821,0.2097829724851442,-3.468142215966516,0.1247027128090134,8.77259760136234,0.223955607711659,M5.3,
11,Gaia DR3 164684340508950144,63.91322841282823,28.31614973616533,7.53903716064897,0.031636108,9.546513199921948,0.038760867,-24.13731048191775,0.02857124,15.877478,0.06720683,1.21963,2,7.041102230679048,0.0649421207386821,168.36154806030635,-16.034003917015642,-6.441548478246945,0.062417380777642,-1.1848524072132989,0.0676117384403661,-2.7505324974467467,0.0369145369136557,7.103720929484443,0.0594553050793356,M4.0,
10,Gaia DR3 164702070133970944,64.4569424722183,28.493314291763927,7.634840405028342,0.032813348,6.9954299340432735,0.044175755,-24.1740366762413,0.027633695,16.815657,0.059143465,1.2156107,2,7.96409809697133,0.060350406562113,168.57243591851665,-15.566094701414665,-6.841222298666247,0.0584692155290799,0.1026081132937406,0.0644625745031478,-3.856899997835077,0.0406130129414873,7.85420451465215,0.0547004496144382,M3.7,
2,Gaia DR3 164738521519622656,63.56085784984311,28.4660239724056,7.698621401762296,0.028023506,9.34393244117191,0.03711716,-23.83940971484246,0.028403556,15.594796,0.05891893,1.3202071,2,6.843456399687042,0.061364119233565,168.02509238358056,-16.1525412510025,-6.14348119410294,0.0594280774924278,-0.6003085579974936,0.0573244795859473,-2.603987465208389,0.0334221661555148,6.699513584288334,0.0562577246086727,M5e,
5,Gaia DR3 162933230804130432,63.77717608098876,27.470319579906928,7.488316552547339,0.04598746,9.860433919627582,0.064269684,-26.57049699160284,0.042243984,20.533863,0.106101386,1.0894529,3,11.477101551069255,0.1053819965556127,168.91005165270872,-16.707008124316083,-10.544099721615291,0.1015440131854826,-1.904071651785813,0.1077057735335918,-5.149232467121633,0.0622139957267139,11.887729926060802,0.0955816713993096,M3.25,
2,Gaia DR3 163177116226018944,63.697533593755054,28.051417251513147,7.741230684617443,0.033567056,10.385744729347486,0.041661832,-26.004667164991787,0.02898482,9.679934,0.18159492,1.2162701,3,0.7954282182242451,0.1863521401889318,168.42248475657368,-16.354635913696274,-0.5936991266625153,0.1773834778152242,-3.1709245485631072,0.0799955480011416,-1.354167737677649,0.0632848846387523,3.498715679709768,0.0822336214510105,M5.2,
0,Gaia DR3 163246832135164544,63.30902163570772,28.31952237441958,7.843327147682954,0.022701755,8.285252558469717,0.027888037,-24.2694758570742,0.01967896,9.104995,0.09100005,1.1407273,3,0.3434346981887533,0.0913189111083805,167.9733304279605,-16.41345321533232,0.2621313368059395,0.0869633551552092,-1.3779189605368742,0.0458308550341572,-1.3678526942947131,0.035045331615693,1.9591820979255592,0.0421076014133703,M4,
12,Gaia DR3 164409359522965120,64.6263027795759,27.722285954427875,7.810781110517617,0.043301746,8.799644487816703,0.057783403,-26.569193810625748,0.0412131,14.843571,0.20079924,1.0311905,3,5.754872564515431,0.2030384529281972,169.26062280692702,-15.988249135933172,-4.991909127289794,0.1917923440892649,-1.9652776500200275,0.0971928032414203,-3.3953463633304093,0.0745489238523543,6.349003851295763,0.1588528858330185,M5.5Ve,
19,Gaia DR3 164423034699251968,64.9508787075859,27.833418836385704,7.774154284047761,0.044954844,9.314312478018302,0.052061647,-26.18425498935205,0.03757602,16.976519,0.059488066,1.0057725,3,7.880746160771762,0.0593358578826072,169.381041227502,-15.702944381580457,-7.167555659487461,0.0588433567108724,-1.7294595380367923,0.0928546526380329,-3.5210488661432304,0.0491215948282978,8.170842645855181,0.0591504592253087,M3.25,
9,Gaia DR3 164470794735041152,64.07861799961792,27.8708270591716,7.401598327195545,0.113531545,8.351592090652737,0.1488992,-24.42802478421728,0.103756845,15.747356,0.2117601,1.1571229,3,6.765909155128458,0.2087670989691948,168.80116298933524,-16.237142719712633,-5.952779544220983,0.2013938350775168,-1.2854955050078445,0.2438825882932966,-3.4757092698925085,0.1421544958502794,7.01203521984223,0.1902498927312457,M8.0,
15,Gaia DR3 164495323291866624,64.71317766039152,28.24247288210963,7.76708436369932,0.21636674,8.481457634974223,0.2526822,-24.688321394204024,0.18011267,16.608969,0.8549456,0.9847202,3,7.656329018035157,0.8429413916110524,168.92243359106368,-15.575249378898912,-6.828658513717956,0.7974418965955365,-0.6380166487455199,0.452544807944276,-3.2089219505358813,0.3136412584530305,7.571976124214879,0.7323329212700291,M7.5Ve,
6,Gaia DR3 164504467278644096,64.8594886624397,28.437181022877223,7.734234067660837,0.025427174,8.051876896127444,0.029261002,-25.493270115396754,0.017392222,16.921652,0.057097018,1.32678,3,8.006828736533066,0.0561049374487247,168.86733256348407,-15.347930301113044,-7.0900856954368985,0.054618935487267,-0.8246055728037902,0.0512175183522863,-3.759924212634145,0.0307731282660648,8.067609286777,0.0503704917773045,K7,0.9276499
8,Gaia DR3 164530511961426176,65.41731176595617,28.239485664500904,7.97816497699791,0.050120894,8.849142187100417,0.07116841,-25.78871387422912,0.04475776,13.504289,0.2135201,1.0533283,3,4.468913303452597,0.2062260769959567,169.3648134518898,-15.124897617646612,-3.886039060122625,0.1949422226502307,-1.5883637947001432,0.1048653868719751,-2.286652254177993,0.0752879140832122,4.780478809978167,0.1662017778455977,M5.7,
9,Gaia DR3 164536250037820160,65.49524661321361,28.301691617649134,7.873458697336928,0.01900044,8.836782471533684,0.026595937,-26.42611944174361,0.016644321,22.076134,0.14261705,0.92538327,3,13.049425649866246,0.1417868602501281,169.36605856699742,-15.03227244541692,-12.04932078318065,0.1349751815643658,-0.563478196725697,0.0461384347340772,-4.824422260623591,0.0422145982828627,12.991485256235134,0.1261801508120057,G5IVe,1.33057
3,Gaia DR3 164666022471759232,64.11714710753598,28.126477139586125,7.703065628890964,0.018972836,7.090525607798386,0.024471391,-25.85378721609259,0.017194852,16.458666,0.08650343,1.3780587,3,7.5443372708823375,0.084857835842317,168.63338412886367,-16.035799847082416,-6.34010615410827,0.0795866298549826,-0.6702770975116437,0.0412107292883465,-4.493262724336207,0.0321773517311109,7.799719696419828,0.0673894918885165,K7:Ve,1.237217
8,Gaia DR3 164676575208109568,64.07197155708216,28.286781692280183,7.586442561701649,0.05081342,8.69540182961871,0.059397712,-25.04887661625049,0.046444397,11.364011,0.12545447,1.2420855,3,2.500210531439137,0.1275894552712752,168.4843427767222,-15.953606621399722,-1.9637634779170123,0.1220532851538717,-2.070220358460261,0.1078708810952368,-2.174329551923781,0.0654739822081785,3.587462659060457,0.0995665130175777,M4.75,
14,Gaia DR3 164593115404749440,65.06718826779105,28.358920314826907,7.61692834609402,0.15619457,8.571636991186278,0.22881396,-25.24017485874296,0.12792763,16.631107,0.7747473,1.0969613,2,7.669945847763406,0.7778712636904525,169.05625138970993,-15.268535157393696,-6.926830625146477,0.7414367620187075,-1.2597407464199932,0.359632720395823,-3.4003924327720707,0.2737565027511914,7.818605883053033,0.6700826703393736,,


==> l1536_params.csv <==
col1.1,source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
62,Gaia DR3 145982742935380096,68.68940721429655,23.13399892086192,6.0426353167469244,0.09039626,10.613491797816463,0.11232273,-17.795696273343843,0.08003626,18.72476,0.20776404,0.9464647,3,7.914629770126016,0.2046858196815463,175.3677769644869,-16.291210334917082,-8.250933934659992,0.1979887084079966,-3.680459281967103,0.2517121036238338,-0.1172980166768731,0.1028848081197798,9.035344495095798,0.2078542500089984,M5.25,
26,Gaia DR3 145196252820109440,68.35928937174633,22.75805374815925,6.291293624083204,0.11232569,8.899940072927084,0.13913251,-16.526351752449784,0.107800834,17.015965,0.050879173,1.0581295,2,6.139526630192618,0.0532218024236883,175.4647708193205,-16.76565921878559,-6.251548712878373,0.0597765823822589,-1.6650509157420856,0.2591960577928857,-0.0541787746123443,0.1061811523466953,6.469713378591303,0.0882435295872651,M4,
39,Gaia DR3 145212711134828672,68.92519786534123,22.87287332774795,6.090901574311468,0.05742659,10.016582186596183,0.06641104,-16.894178380148375,0.04741534,24.539164,0.121895924,1.0616183,3,13.633769891889626,0.1244742418111628,175.72152937431576,-16.29164105402587,-13.672340507515576,0.1203702821837229,-2.4303399046608263,0.1476264911776203,-1.590688506466945,0.0602180979535835,13.977472480038871,0.1207027535655625,M6,
36,Gaia DR3 145225596036660224,68.73727083264589,22.97651754360097,6.145679538300955,0.018277375,11.587127951144849,0.019687941,-16.359581435379063,0.014174171,19.151014,0.08988234,1.0633751,3,8.29329589174713,0.0932003587437247,175.52314020274412,-16.3583615013352,-8.921582650314228,0.090418342521599,-3.040305569223648,0.047268478278065,1.0344913876192594,0.0298794465451858,9.481997013904753,0.0864753172049273,M1.5,1.0198108
68,Gaia DR3 145210099794710272,68.96293446165316,22.877670430145727,6.227051287880511,0.03244789,6.102569611936421,0.040990576,-28.125774446485227,0.027415836,12.717193,0.059266888,1.0950434,3,1.809153001537048,0.0609639779018472,175.74082058688737,-16.261825610224403,-0.5129619236517092,0.0584565925429841,-7.763057874316416,0.1047713777661397,-5.656009663813892,0.0590684122877013,9.618661175665702,0.0914680554697909,M3Ve,
33,Gaia DR3 145203811962545152,68.54585246096948,22.862256052331663,6.159040502939193,0.019670837,8.9690866817163,0.023323175,-17.131277700253996,0.018851174,17.115717,0.056198385,1.127712,3,6.2474253823153045,0.0572154211120457,175.49669617424337,-16.56691978642101,-6.339549849703327,0.0553910117662924,-2.357006904754229,0.0489636302111857,-0.315925810772109,0.0247568180620446,6.770907100517966,0.0546034860950919,M1.5,
67,Gaia DR3 145951789107603200,68.20469024896032,22.884054084380224,6.152057523121827,0.0221627,7.617657439766367,0.02552591,-15.777537287212985,0.019365398,17.800364,0.11044967,1.1465176,2,6.974435609616968,0.1123487172043583,175.26825683527937,-16.793628795988187,-6.8620542939483,0.1071909127233288,-0.7865771274242377,0.050568794253021,-0.7455170796170538,0.0385199751549116,6.9471064787062256,0.106113837129724,K5.5,
70,Gaia DR3 147727672184672640,68.99512385738247,24.64450483431049,6.210445175578233,0.021784233,9.891442624039495,0.029272,-15.077965572819984,0.020651808,22.686413,0.11254419,1.1605878,3,12.256831193644722,0.1138042495590523,174.35198379621153,-15.106512520585753,-12.552783544978409,0.1090321777393104,-0.5789075462608366,0.0519098358769561,0.1172825227421459,0.0356184255155266,12.566672744379844,0.108938427571963,M3,
74,Gaia DR3 147614422487144960,69.13544006759939,24.36095379885793,6.299688238683481,0.093556665,10.000504020678967,0.11220128,-14.353866239491031,0.07999826,16.656628,0.3160848,1.1983749,3,6.134633085689952,0.3110180116079836,174.66206841713876,-15.190875338328963,-6.726240025619746,0.3014346626790645,-0.6718279648534633,0.2047522573332293,2.117661571300532,0.1110637646415015,7.083653593109371,0.2887984020670672,M8,
40,Gaia DR3 145209442664192896,68.9703342169447,22.849512397840275,6.160680335811247,0.049933027,10.554730263478774,0.060183857,-16.930382332304834,0.041487094,17.203905,0.06650158,1.240661,3,6.287497842902322,0.0672252180555993,175.76792964822863,-16.274558840796903,-6.736550060881938,0.0666556075022813,-3.0706841057233305,0.1267405404420757,0.7943912714261474,0.046311102282723,7.445889140460553,0.0799568615906723,M4.2,
72,Gaia DR3 145220064117853696,69.04331806802932,22.99881879928047,6.10380221293166,0.3437512,10.377453206731316,0.43558824,-15.690624846822327,0.2860687,17.256441,0.30928728,1.2417822,3,6.372745334823668,0.3046871144643429,175.69295010412787,-16.127499000231623,-6.917038336692419,0.3126919578258985,-2.346125814771881,0.8566250357301662,1.2928218033353316,0.3073624529177094,7.417621849702966,0.4016270267823105,M8Ve,
42,Gaia DR3 145950895754320384,68.10070606855102,22.85223234247572,6.2482917315795,0.049301613,10.353716126865187,0.057476398,-17.167820241593134,0.044910166,15.216,0.11439591,1.2528921,2,4.392734886312391,0.1180489562099735,175.229132884779,-16.88738484003141,-4.821277536411686,0.1136898854646758,-2.893329068328512,0.1228240352592137,0.883815316222428,0.0551708085095121,5.691853801173395,0.1150885098237476,M4.5,
60,Gaia DR3 145203704587705088,68.56370464481017,22.841812511516327,6.138990480605845,0.38404146,11.067709356832356,0.42505646,-16.82794162409496,0.33565962,17.39557,0.3638841,1.2948834,3,6.5198758220718105,0.3508848880987495,175.52406843672537,-16.567418704928574,-7.063404561570669,0.3500761457230207,-3.218877860682028,1.0166994114369723,0.9333582404346972,0.3282153778575254,7.818184973981723,0.5261057934590548,M7,
56,Gaia DR3 145189277793776896,68.42922429851195,22.598894726605057,6.083989886325647,0.11485731,8.346007959541213,0.12759207,-17.881963959331678,0.09665129,16.864822,0.07215633,1.3338474,3,5.938135605110215,0.0726400183779869,175.63548390932883,-16.81843055438207,-5.82221570031279,0.075179174756447,-2.7470204352669896,0.2915568071374081,-1.065700998905891,0.1136506010002977,6.525337964566449,0.1410987459877513,M4.5,
53,Gaia DR3 145203159127518336,68.46676977320926,22.841616895897623,6.237611682425368,0.020453317,8.941561034352315,0.023978528,-17.079105781210348,0.019875076,17.13499,0.09192286,1.3563316,2,6.269553369987717,0.0930107961201425,175.46438813312943,-16.636044510610176,-6.347421114370066,0.0884337072752814,-2.1206374811941657,0.049637873175695,-0.3024702879401229,0.0326826501440451,6.699130272272891,0.0852642293845109,K4IVe,1.2500964


==> l1630n_params.csv <==
VHELIO_AVG,VERR,GAIAEDR3_SOURCE_ID,source_id,Class,table,ra,dec,pmra,pmra_error,pmdec,pmdec_error,parallax,parallax_error,radial_velocity,radial_velocity_error,l,b,ruwe,recno_1,n_[FM2008],RAJ2000,DEJ2000,SpT,EWHa,l_EWLi,EWLi,OType,M,gmag,rmag,imag,Jmag,Ksmag,3_6mag,4_5mag,5_8mag,8_0mag,24mag,[FM2008]_1,recno_2,[FM2008]_2,f_[FM2008],Lum,Teff,Mass,Rad,Av,f_Av,l_Acc,Acc,f_Acc,alpha,Disk,Separation,plim,vlsr,evlsr,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
26.192629,0.0648268,3219600157592203264,Gaia DR3 3219600157592203264,2,Megeath2012,86.61106878149458,0.5187292940880076,-0.8594540572871718,0.057029337,-1.4652532276637646,0.04514125,2.478003079702038,0.05683111,,,204.89003250686395,-14.17488298355896,1.0218263,,,86.61095833333331,0.5187777777777777,,,,,,,,,,12.7,,,,,,,,,,,,,,,,,,,,-1.24,,0.4342212574934398,43.60293296580056,9.01383550220104,0.0649424449445544,-6.5606501895331615,0.14780130906809,-0.5166210375321612,0.0923251796237561,-1.50341126596091,0.1195368958316316,6.750501732498148,0.1462614705365592,K7,
28.715445,0.063985676,3219599092440314496,Gaia DR3 3219599092440314496,3,Flaherty2008,86.62084639729693,0.4853163436647593,-0.1916472326265049,0.045562886,-1.2407871382718585,0.037037544,2.4129894604442392,0.04449525,-123.86815,5.269429,204.9251701479752,-14.182055258058778,1.268725,33.0,,86.62083333333332,0.4853305555555555,M1.5,4.8,,0.5,WTTS ,H,18.1,16.168,14.854,12.17,10.992,10.755,10.703,10.671,10.593,,689.0,33.0,689.0,,0.721,3650.0,0.43,2.16,2.2,,,0.0,,-2.66,No,0.0694933112980522,54.23027088159386,11.525501532282457,0.0669423803695418,-8.84033308341969,0.125021543026951,-1.8764647066219595,0.0794517972903203,-0.8725396876227496,0.0896225548203403,9.079313538339742,0.1231349177799091,M1.5,
25.455772,0.08840005,3219222028671353344,Gaia DR3 3219222028671353344,2,Megeath2012,86.43489525063653,0.3828448926115093,-1.0878867044074072,0.030194748,-1.1593433731312617,0.023818832,2.410712031042387,0.02582136,,,204.9277047467598,-14.394352692018373,1.0976183,,,86.43483333333332,0.3829444444444443,,,,,,,,,,12.02,,,,,,,,,,,,,,,,,,,,-1.29,,0.4220475882294168,93.36115646280392,8.258419907213446,0.0915394046431337,-5.982589881051464,0.1027021335889914,0.4439954810108304,0.0589479095611858,-1.5980996378579313,0.06717853711236,6.20825548157766,0.1005568149555036,M1,
26.58743,0.25362924,3219589226899368064,Gaia DR3 3219589226899368064,2,Megeath2012,86.77499849484617,0.5356338636816913,-1.793627151613889,0.049464554,-1.4899038076155828,0.040394608,2.19622154497564,0.050336275,,,204.9545261727034,-14.022423746319124,1.093642,,,86.77495833333332,0.5357222222222221,,,,,,,,,,11.75,,,,,,,,,,,,,,,,,,,,-1.08,,0.3494047653947794,43.630990671749935,9.417176784735924,0.2570026735153501,-6.154509950425856,0.2740661658043241,0.2211608987170734,0.1340368342731926,-3.6289090481313,0.1618198949038967,7.148138621530883,0.2498953257735675,,
26.325586,0.09071369,3219589231195394944,Gaia DR3 3219589231195394944,2,Megeath2012,86.77910273556442,0.5322061142731537,-1.7816822405587731,0.09982077,-1.2721665402099909,0.08742215,2.2693246575411057,0.10926065,,,204.95963826150808,-14.020425390525793,1.0031842,,,86.77904166666666,0.5323055555555555,,,,,,,,,,12.86,,,,,,,,,,,,,,,,,,,,-0.53,,0.4201009829902091,20.76982571073031,9.136380639366235,0.0895288226797728,-6.31947810730354,0.3122811285808811,0.6501292025513692,0.1839778984895396,-3.1762746453144057,0.2889317143126708,7.102618682652616,0.306885388188167,M1,0.94763297
26.150959,0.06375451,3219589265555132416,Gaia DR3 3219589265555132416,2,Megeath2012,86.79537385080985,0.5349824656589566,-1.5534048150019846,0.03904498,-1.3330308929707395,0.032227475,2.4077739544705827,0.041889407,,,204.96503647139627,-14.004772844744876,1.0179361,,,86.79529166666666,0.5350833333333332,,,,,,,,,,12.56,,,,,,,,,,,,,,,,,,,,-1.25,,0.4683865935570382,57.479303883929006,8.972719826321164,0.0649771496484227,-6.4669928623510335,0.1179132667286663,0.3481057586321867,0.067608995000132,-2.547432327232473,0.0993374854611248,6.959352395354122,0.1154965975925333,M1.5,
27.207703,0.082861125,3219210032827747328,Gaia DR3 3219210032827747328,2,Megeath2012,86.6607058980838,0.3683400721574399,-0.9023557168599352,0.11416801,-1.102050185573138,0.08932937,2.394868406917012,0.10347772,,,205.05094273113176,-14.2021616042654,0.97721606,,,86.66062499999998,0.3684166666666666,,,,,,,,,,13.41,,,,,,,,,,,,,,,,,,,,-1.36,,0.4010559683151639,23.14380725548468,9.99663907495456,0.0832100445482381,-7.527151344216199,0.2637492386331354,-0.4052994050630616,0.1798259990351046,-1.5988815348773606,0.2359129694161912,7.705757401388392,0.2624154455916274,M1,
24.1802,0.07808659,3219585584767585408,Gaia DR3 3219585584767585408,2,Megeath2012,86.76380177783517,0.3897893343755703,-1.3906151038345962,0.1654475,-1.9868180661416777,0.13315679,2.1701816162419174,0.17058396,,,205.08161656504043,-14.101148122602993,1.0242018,,,86.76383333333332,0.389861111111111,,,,,,,,,,12.83,,,,,,,,,,,,,,,,,,,,-1.52,,0.2822639485242452,12.7220731435823,6.9720399896462535,0.0763378760350631,-3.373204258157722,0.5837359399304163,-0.1542606715614738,0.3071527619928743,-2.8740670714266336,0.5051538966177106,4.434249074319444,0.5518175288455961,M1.8,
29.283285,0.11502331,3219209727885103232,Gaia DR3 3219209727885103232,3,Kounkel2017,86.67476993479183,0.3340983509922394,-1.0059152986293327,0.03554722,-1.16055559572986,0.02732128,2.3966121622169263,0.032921012,43.4771,4.4582505,205.08892995065565,-14.205921927096313,1.1208454,,,86.67474999999999,0.3340833333333333,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.0898495737980825,72.79886056409585,12.070803337506089,0.1118675880753408,-9.304758800770191,0.1285072409621281,-1.2205130751909792,0.0711328853141746,-2.337151996487899,0.0801437605920874,9.671115135386914,0.1254685223977981,,
27.022226,0.09279353,3219207116544986112,Gaia DR3 3219207116544986112,2,Megeath2012,86.71839576706245,0.3337915013240387,-0.938337470791508,0.05015812,-0.9968195166036896,0.037143886,2.3590066431761145,0.04502376,,,205.1104392112492,-14.167602430152629,1.0113399,,,86.71833333333332,0.3338055555555555,,,,,,,,,,12.66,,,,,,,,,,,,,,,,,,,,-0.94,,0.2303819896550932,52.39470544388373,9.804238806019358,0.0930289378658172,-7.358027228373093,0.1397256026413699,-0.1609422001138227,0.0855814378508697,-1.5412731379011984,0.1068996254705107,7.519440801740054,0.1384829477722485,K9,
26.596941,0.07370509,3219206669868388096,Gaia DR3 3219206669868388096,2,Megeath2012,86.71450970569786,0.3225863455554064,-0.5141299006385999,0.077161185,-1.236452568309365,0.056840964,2.4673652445608703,0.06511332,,,205.1187385144405,-14.17631488388194,1.0088174,,,86.71449999999999,0.322611111111111,,,,,,,,,,13.29,,,,,,,,,,,,,,,,,,,,-1.06,,0.0957579925376301,37.89340252594815,9.38318132264121,0.0727932957106984,-7.017135301747608,0.1669125467693501,-0.7800397005267996,0.1161579017246036,-0.8452699942085893,0.1474513002317515,7.110775705964843,0.1661338594689958,M3.5,
27.927233,0.106039904,3219207013464722432,Gaia DR3 3219207013464722432,2,Megeath2012,86.77569189358191,0.342358679717755,-2.251356534475963,0.18172653,-0.8585185981688048,0.13028985,2.2559802545361274,0.18105628,,,205.1305212481692,-14.11304137318134,0.98458713,,,86.77566666666665,0.3424166666666666,,,,,,,,,,12.96,,,,,,,,,,,,,,,,,,,,-0.7,,0.2276515662260587,12.460104971427269,10.71685298328676,0.1075602236783092,-8.032852790024606,0.4898642498699491,1.129344807834627,0.3320131148352946,-4.081260508858117,0.5332835257728208,9.08068449965937,0.4969245972712123,M1,
28.448278,0.06774219,3219198870207817856,Gaia DR3 3219198870207817856,2,Megeath2012,86.35900513562702,0.1105254343991434,-0.7215782688456917,0.03695643,-0.5504822732724441,0.028214863,2.411659092332718,0.03664608,-119.857765,6.912558,205.13865455076845,-14.58981120553311,1.1078387,,,86.35891666666666,0.1105277777777777,,,,,,,,,,12.37,,,,,,,,,,,,,,,,,,,,-1.25,,0.3185993744447392,65.80946972589479,11.201992347859989,0.0688734727932797,-9.092896078964785,0.1009112812459342,-0.2708839045187972,0.0637981944874855,-1.2699839404693467,0.0732941217608684,9.185150864391424,0.1004280644910053,M3,
27.1892,0.06541535,3219206291911268352,Gaia DR3 3219206291911268352,3,Flaherty2008,86.68683349397446,0.2832706278217678,-0.7015222724412912,0.08653082,-1.2168169649349572,0.06679133,2.416503764486192,0.08344375,,,205.1410320278227,-14.219263393236176,1.0240492,45.0,,86.68683333333333,0.2832694444444444,M1  ,14.0,,0.4,CTTS ,P,20.608,18.157,16.73,13.19,11.57,11.001,10.82,10.721,10.091,5.858,856.0,44.0,856.0,,0.618,3720.0,0.47,1.93,4.2,,,,,-1.83,IRAC weak,0.0042992303241517,28.959673606305948,9.96968369748456,0.0664788718948782,-7.428238865726966,0.2141341926986361,-0.8123098279779128,0.1373470281073724,-1.346939711836498,0.1752584979834472,7.592945837436767,0.2122926955134615,M1,
28.566704,0.06583783,3219200897432361216,Gaia DR3 3219200897432361216,3,Kounkel2017,86.51529004436959,0.1829597958531491,0.1779436867717851,0.016433725,-0.284205146542844,0.01247367,2.437435526365717,0.015534958,16.449377,7.7946773,205.14881999485385,-14.41783826784773,1.1412789,,,86.51529166666666,0.1829722222222222,,,,,,,,,,,,,,,,,,,,,,4000.0,,,,,,,,,,0.0451145457891666,156.9000396631724,11.32839326144266,0.0649668528078604,-9.52333848110904,0.06589294835929,-0.8566720721265426,0.0357236309830967,0.5307849153022399,0.0334624262835755,9.57651269989479,0.0656311628022163,,1.1034591
28.528526,0.08753076,3219198423531190016,Gaia DR3 3219198423531190016,2,Megeath2012,86.57505940678945,0.2033896493171025,-2.055469948853359,0.07331649,-1.1919749287541137,0.056410342,2.1962577537821835,0.06260799,,,205.15932204541568,-14.355498627193862,1.0176567,,,86.57499999999999,0.2034444444444444,,,,,,,,,,12.53,,,,,,,,,,,,,,,,,,,,-1.61,,0.2909465596265949,35.07951227602393,11.29357403317673,0.0900057948304376,-8.025071526705563,0.2006453153898195,0.187543662891727,0.1318518987582991,-4.438536236068986,0.2058943768844396,9.172652263829075,0.2018629243623272,M1.7,0.94103825
26.671629,0.13561577,3219206188832046208,Gaia DR3 3219206188832046208,2,Megeath2012,86.79575285495507,0.3207673711259499,-0.3040821022992676,0.0253703,-0.1565262879763017,0.020206142,2.391766095745246,0.026772153,,,205.1599081101384,-14.105535092166429,1.0761718,,,86.79570833333332,0.3208333333333333,,,,,,,,,,11.0,,,,,,,,,,,,,,,,,,,,,,0.2864913717044352,89.33783157989744,9.455148306698003,0.1343460551417967,-7.895217605993863,0.131449224805718,0.5604769202123805,0.0669097770557578,0.4421601147657616,0.0580436077342113,7.927427135658573,0.1310405791191871,G6,
26.015545,0.06283373,3219204711363304192,Gaia DR3 3219204711363304192,2,Flaherty2008,86.68269332376796,0.2589627596987164,-1.3704080287810307,0.0634928,-1.333595843501756,0.045195933,2.4393308464187027,0.052733265,,,205.16113067128927,-14.234378152139078,1.0277803,43.0,,86.68270833333332,0.2589888888888889,M2  ,4.9,,0.6,WTTS ,P,19.311,17.15,16.02,12.932,11.385,10.351,10.394,9.745,9.357,6.911,843.0,42.0,843.0,,0.399,3580.0,0.39,1.67,2.4,,,,,-1.56,Strong,0.1084799552581923,46.25791417274661,8.78928182777374,0.0642962467524989,-6.316482099311793,0.1444666217884545,0.1504482273327312,0.0962989446247818,-2.257988637357304,0.1367196502687299,6.709626924536757,0.143589943686735,M2,
30.027746,0.099159315,3219206085752831872,Gaia DR3 3219206085752831872,2,Megeath2012,86.79338067046942,0.3123697183068967,-1.3522528942768048,0.121866085,0.0918568775177495,0.09024582,2.294562882349081,0.11960421,,,205.16639035516548,-14.11158694414068,1.0028555,,,86.79337499999998,0.3124444444444444,,,,,,,,,,13.13,,,,,,,,,,,,,,,,,,,,-0.93,,0.26978748998005,19.1846330689286,12.808797008429838,0.1029500848887696,-10.893167310677924,0.2761046054824435,0.7837031164711732,0.2358601555523792,-2.0237064453125733,0.2640044889479493,11.10723513796248,0.2755253743767379,M1.8,
27.046858,0.124703296,3219581259736101120,Gaia DR3 3219581259736101120,2,Megeath2012,86.8299430573602,0.3223903513848449,-0.6288891569745809,0.078751214,-1.4887735201837984,0.06389982,2.2802429134071343,0.08445537,,,205.17505452522843,-14.074619888013906,1.0287762,,,86.82995833333332,0.3224722222222221,,,,,,,,,,13.27,,,,,,,,,,,,,,,,,,,,-0.47,,0.2998214776033868,26.999383383284385,9.82681086827288,0.1267786850910389,-6.707024571736959,0.2625509595046805,-1.3064194107428762,0.1435336828272216,-1.510948553978336,0.182386217667147,6.998133738034614,0.2560975672043747,M6,
31.272758,0.12365628,3219204058528279936,Gaia DR3 3219204058528279936,2,Megeath2012,86.62524489791171,0.2026618442604858,-1.1704156279781237,0.074476376,-1.6835217623508585,0.05538802,2.3653074080677863,0.06661061,,,205.1844092430568,-14.311586356902994,1.0603316,,,86.62525,0.2026944444444444,,,,,,,,,,12.64,,,,,,,,,,,,,,,,,,,,-1.19,,0.1187892525989476,35.50946925824259,14.034730110088676,0.1261735237585586,-10.4458421971781,0.2106936954038394,-2.6611690321763604,0.1263213726677223,-3.675631003298726,0.1721234757288012,11.388928970652678,0.2032274508612903,M1.5,
27.736382,0.15364826,3219205913954138880,Gaia DR3 3219205913954138880,2,Megeath2012,86.82151247872496,0.306812790484932,-0.8696394308509426,0.082122274,-1.4935334014260866,0.062139973,2.3069771192753485,0.08311808,,,205.1851194255716,-14.089399190698732,1.020065,,,86.82149999999999,0.3068333333333333,,,,,,,,,,13.04,,,,,,,,,,,,,,,,,,,,-1.34,,0.0865291084351405,27.75541878825099,10.516699516297567,0.1616016027481325,-7.379625253602223,0.2707391824413276,-1.3232720390472252,0.1484303100371196,-2.0842875816883613,0.195635665977858,7.781656153808662,0.2632571563653469,M1,
28.325554,0.05585616,3219196190148213504,Gaia DR3 3219196190148213504,3,Flaherty2008,86.48465766771726,0.1190298373548285,-0.7355764334562777,0.026154952,-0.4843617814893091,0.020766871,2.446770822440612,0.025451692,-17.842304,9.763248,205.19212022691383,-14.474997303224962,1.0342675,13.0,,86.484625,0.1190499999999999,K9  ,6.2,,0.68,CTTS ,H,16.791,15.137,14.247,12.133,11.027,10.167,9.921,9.719,9.241,5.355,326.0,13.0,326.0,,0.687,3990.0,0.68,1.77,1.6,,<,0.47,,-1.79,IRAC weak,0.1382000288337742,96.13391606501492,11.077817775938977,0.0548660669815944,-9.110046000496318,0.0719028193542637,-0.151309059572668,0.0462505120152736,-1.1251725522115716,0.0514942023261249,9.18051446461025,0.0716335348829701,K7.5,1.1454189
30.279163,0.10885552,3219534255614012800,Gaia DR3 3219534255614012800,2,Megeath2012,86.85970002578493,0.3134164312963702,-0.9652845697812572,0.10114123,-1.0619017272935138,0.08505327,2.2879436208389725,0.11630233,,,205.19767582327523,-14.052609105779805,1.0645146,,,86.85970833333332,0.3134722222222221,,,,,,,,,,12.87,,,,,,,,,,,,,,,,,,,,-1.65,,0.2030617233735192,19.672379915681592,13.060237874453478,0.1103495996118863,-9.995989834173333,0.3198078670578557,-1.5574739141296732,0.1780909755940662,-2.4698468777527864,0.2414979233721924,10.413725623312544,0.3134106215049896,M2.6,
27.302269,0.1097005,3219205192399639680,Gaia DR3 3219205192399639680,2,Megeath2012,86.7418177223867,0.2410654973229213,-1.2928610087491776,0.08159346,-0.5203378570122122,0.06134904,2.2331533035421884,0.08295716,,,205.20616864179257,-14.19067696417645,1.0774858,,,86.74179166666666,0.2411388888888888,,,,,,,,,,13.01,,,,,,,,,,,,,,,,,,,,-0.9,,0.2803660603994514,26.91935576799144,10.074184293269832,0.1103947100876654,-7.724752587567828,0.232153447847143,0.857967405048953,0.1478552375878875,-1.9451687638825792,0.1938368453789542,8.01196555953948,0.2292722637202855,M3,
27.550913,0.084487416,3219197289659825664,Gaia DR3 3219197289659825664,2,Megeath2012,86.6078559783514,0.1588588827563024,0.1019472077919399,0.06680957,-0.2953641514677648,0.054695673,2.442431491363544,0.06435932,,,205.2158186514304,-14.34757179947254,0.96987003,,,86.60783333333332,0.1588611111111111,,,,,,,,,,13.19,,,,,,,,,,,,,,,,,,,,-1.21,,0.081915503596878,37.94992693153911,10.30720842690044,0.0855076470445733,-8.605185018479748,0.1532720074424714,-0.4280600050905718,0.1107281374940148,0.6803841908833483,0.1239131207001006,8.642648159993003,0.1530173909510554,M3.5,
26.66093,0.07036023,3219196774263755136,Gaia DR3 3219196774263755136,2,Megeath2012,86.58698483059973,0.1359145856236785,-1.087196253768728,0.06819733,-0.9172763227149404,0.054159768,2.46275470685303,0.06453077,,,205.2265520027614,-14.376793817010256,1.0258944,,,86.58691666666665,0.1358888888888888,,,,,,,,,,12.53,,,,,,,,,,,,,,,,,,,,-0.72,,0.2622475297013024,38.164037200439886,9.415436161423798,0.0705447558272211,-7.276170932948367,0.1612060859291158,0.2012345418244479,0.1086702494868711,-1.6139641799716795,0.141098604393481,7.45573867303151,0.1602879540671299,K8,
27.896421,0.10070655,3219196735609280000,Gaia DR3 3219196735609280000,2,Megeath2012,86.56978967103628,0.1203705723378887,-0.237668797057225,0.17755532,-0.4980695460714831,0.14601797,2.2044482464245823,0.16347799,,,205.23233822397947,-14.399285488973494,1.0465001,,,86.56970833333332,0.1204722222222222,,,,,,,,,,12.88,,,,,,,,,,,,,,,,,,,,-1.75,,0.4686709423482373,13.4846791694991,10.649567577567993,0.1006461902643373,-8.18403849326339,0.4449336757981364,-0.4978445547504293,0.3168681713496328,-0.2631119884463837,0.3674345489689991,8.203387299059807,0.4444568542506648,M5,
27.706163,0.08047814,3219196739904019968,Gaia DR3 3219196739904019968,2,Megeath2012,86.5762456484047,0.1160484123741337,-0.2970761392403629,0.048877295,-0.3609022332644869,0.039952505,2.421048522048808,0.050432544,,,205.2394152030704,-14.395628531946484,1.0347686,,,86.57616666666665,0.1161666666666666,,,,,,,,,,12.21,,,,,,,,,,,,,,,,,,,,-0.72,,0.5119367975594634,48.00567907200573,10.46000767526079,0.0789998442358717,-8.62527140827201,0.126470924344357,-0.1880627166486022,0.0842014500483721,-0.1084441321881728,0.0932060824487664,8.628002931243934,0.1264496323512731,K5.5,
27.45415,0.08113553,3219195090636586240,Gaia DR3 3219195090636586240,2,Megeath2012,86.51946823453237,0.0827697186463861,-0.8665453394238096,0.04164371,-0.5150216637478687,0.034150597,2.4475796722173,0.0418981,,,205.2420928046691,-14.461388793282048,0.97581315,,,86.51929166666666,0.0828333333333333,,,,,,,,,,11.34,,,,,,,,,,,,,,,,,,,,-1.0,,0.6756402514074408,58.417438313844784,10.199889675068617,0.0835421919596232,-8.295115802531406,0.1165499377268431,0.2573130087480706,0.0743763660015889,-1.1444643546838569,0.0835805182820985,8.377646138446,0.115987740662926,,
27.869577,0.0778782,3219155950599340800,Gaia DR3 3219155950599340800,2,Megeath2012,86.69531795604023,0.1521322758015828,-0.0473840591720605,0.03766303,-0.3790114132900597,0.028329246,2.395621986088325,0.036937144,,,205.2644803195581,-14.273602170729465,1.0102445,,,86.69529166666665,0.1521388888888888,,,,,,,,,,12.29,,,,,,,,,,,,,,,,,,,,-0.7,,0.0975898325542885,64.85671946072294,10.62567040203583,0.0779033471095876,-8.70657877675783,0.1054108595658488,-0.5470565471656528,0.065023995470348,0.3056560406191657,0.0710460149245302,8.72910135562955,0.1052472303029399,M0,
27.692894,0.09676026,3219156397275981824,Gaia DR3 3219156397275981824,2,Megeath2012,86.76658408361922,0.1872944382590233,-1.2602759126048282,0.047025934,-0.4890710550484926,0.033566207,2.458928273489059,0.04113439,,,205.26712617283704,-14.194175370564947,0.9863736,,,86.76658333333332,0.1873888888888888,,,,,,,,,,12.46,,,,,,,,,,,,,,,,,,,,-0.88,,0.3400329952926582,59.77791997131984,10.45291648948323,0.0926773212760635,-8.572818351293257,0.11967548674033,0.563271456057663,0.0801979418693807,-1.699082432149449,0.0969431856057233,8.757703484859409,0.1187612455765172,M2,
27.82791,0.06864525,3219149353529263616,Gaia DR3 3219149353529263616,2,Megeath2012,86.59579117267202,0.0740196282878093,-0.3205633378799645,0.08631214,-0.5122089005575076,0.073490284,2.191775030341236,0.08827748,,,205.2871960379926,-14.39819253199725,1.0511638,,,86.59579166666666,0.0740555555555555,,,,,,,,,,13.06,,,,,,,,,,,,,,,,,,,,-0.99,,0.1293503895241135,24.82824646037965,10.568971218532816,0.0668432365420262,-8.051783529134877,0.2419409896510022,-0.4212484481631122,0.1594213028340105,-0.4170478966229503,0.1806138612002361,8.073574004318356,0.2416115266884565,M2,
27.046957,0.06116239,3219157088765924864,Gaia DR3 3219157088765924864,3,Kounkel2017,86.80595954401635,0.1823448829395245,-1.003135806752868,0.031532582,-0.9921342888940778,0.023692416,2.389978287595579,0.031266015,-10.200901,7.18027,205.29076272953003,-14.161775689140628,1.0462639,,,86.80604166666666,0.182361111111111,,,,,,,,,,,,,,,,,,,,,,4000.0,,,,,,,,,,0.3013570930709245,76.44013116463927,9.799296843151492,0.0620880037237153,-7.387154501505076,0.0934602453420658,-0.173896548364496,0.0546146188901943,-1.6167203720297856,0.0686487469297783,7.56399870438751,0.0924555427856588,,
25.957983,0.09744191,3219155645655955840,Gaia DR3 3219155645655955840,2,Megeath2012,86.69570723449856,0.1191949887896502,0.5725480438072567,0.32588497,-0.1623469692641121,0.24181558,2.331524430372155,0.3052405,,,205.29464883795688,-14.288776498538642,0.9959555,,,86.69562499999999,0.1192777777777777,,,,,,,,,,13.81,,,,,,,,,,,,,,,,,,,,-0.54,,0.4200831349637825,7.638319391994689,8.707174740279042,0.0995142736200711,-7.080301213816205,0.7186750923345492,-0.1156573657545152,0.5211850657432405,2.0376077320798807,0.6451550487724027,7.368574297274352,0.7132785584748326,M2.0,
28.357967,0.09647943,3219147257585932544,Gaia DR3 3219147257585932544,2,Megeath2012,86.51908087785806,0.0105678363492132,1.287136173111746,0.107101366,-0.9098341036099534,0.09327422,2.232442014702502,0.11313203,,,205.307679109999,-14.495748430821903,1.0024906,,,86.51899999999999,0.0105833333333333,,,,,,,,,,13.36,,,,,,,,,,,,,,,,,,,,-1.44,,0.2964569774938884,19.73306776783288,11.089344884641214,0.0972991150971203,-8.239304533702924,0.3186143370234903,-3.0553327479668155,0.2205199149506962,1.9555400737160984,0.2263268790728476,9.002518224352873,0.3050418192161017,M2,
33.597813,0.0935292,3219149216091390464,Gaia DR3 3219149216091390464,3,Flaherty2008,86.6454328073894,0.0724289954062944,0.2338349328056538,0.07866554,-1.0201362810494754,0.061192755,2.393013591600519,0.07422682,,,205.3127842694439,-14.355152705417868,1.0029212,38.0,,86.64541666666665,0.0724111111111111,M2.5,5.0,,0.2,WTTS ,P,20.192,18.13,16.165,12.706,11.101,10.752,10.614,10.325,9.884,,741.0,37.0,741.0,,0.625,3525.0,0.37,2.16,4.0,,,,,-1.82,IRAC weak,0.0867271702221152,32.239203991232806,16.345932043962453,0.0963669388310393,-13.153254202328975,0.1968570495210702,-4.086384281317493,0.1321054369474578,-1.2578241761980422,0.1487463848921006,13.830717778333556,0.1917178149292882,M4,
27.748148,0.079187706,3219148979867678848,Gaia DR3 3219148979867678848,2,Megeath2012,86.69782773429199,0.0902975971271333,-0.1833163734018355,0.106997244,-0.5709109136143533,0.09540579,2.331488476276308,0.115052,,,205.3219850461683,-14.300517187794648,0.87325346,,,86.69774999999998,0.0902499999999999,,,,,,,,,,13.09,,,,,,,,,,,,,,,,,,,,-0.64,,0.3281354415267329,20.264649691237945,10.498091569803256,0.080843825824465,-8.260021964771672,0.2839180988148079,-0.6692485286333181,0.1885155924073718,-0.1039529250701782,0.2116929892283376,8.287741710636197,0.2833901072549941,M2.2,
28.305027,0.11104995,3219148327032660224,Gaia DR3 3219148327032660224,2,Megeath2012,86.6387033945416,0.047762482355768,-1.004470241447336,0.06946574,-0.8743473863247065,0.056099463,2.3582806095408246,0.075050555,,,205.3319744205576,-14.37270617013252,1.2621124,,,86.63862499999999,0.0478333333333333,,,,,,,,,,12.72,,,,,,,,,,,,,,,,,,,,-1.03,,0.3804019837468518,31.42256055988959,11.040010725871394,0.1108358407148271,-8.495563655993372,0.2058893643648744,-0.4926515680752175,0.1208141900452368,-1.952742463938952,0.1548246674624194,8.731008563220678,0.2034220849001969,K4,
28.01461,0.051755253,3219148704989772160,Gaia DR3 3219148704989772160,2,Megeath2012,86.70926414120893,0.0776811205142034,0.0987316279871734,0.029424625,-0.1738866563460513,0.022373592,2.4656133539541125,0.028520573,,,205.33902866382692,-14.296369902461011,1.0677731,,,86.70912499999999,0.0777499999999999,,,,,,,,,,11.74,,,,,,,,,,,,,,,,,,,,-0.58,,0.5589239006087723,86.45034424638357,10.757206744623527,0.0518649218776326,-9.13000379697013,0.0725318747869336,-0.4894590555420848,0.0487011031819467,0.6914878274690617,0.0538587062058479,9.169225426134917,0.0723824417060049,,1.2519609
27.468378,0.09199783,3219154614864768640,Gaia DR3 3219154614864768640,3,Flaherty2008,86.74227351688414,0.0939740057484717,1.4539092553647228,0.059033614,-0.7892471192203995,0.044607054,2.287992439968806,0.058328558,,,205.34023669159447,-14.25957718617662,1.1055101,51.0,,86.74220833333332,0.0939305555555555,M0  ,2.0,,0.73,WTTS ,H,18.092,15.752,14.349,11.23,9.69,9.395,9.2,9.021,8.469,5.152,998.0,50.0,998.0,,3.269,3850.0,0.56,4.13,3.7,,<,5.44,,-1.79,IRAC weak,0.282015901423769,39.22593868973764,10.210076439129567,0.0894602520410994,-7.7123296039993345,0.1670281417632899,-2.665172403359492,0.1130690754634946,2.663762047742134,0.1241310654818634,8.583635599636375,0.1588662673246615,M0,1.7140027
30.504652,0.14188622,3219148773709253888,Gaia DR3 3219148773709253888,2,Megeath2012,86.68813977734546,0.0629155427201913,-0.2237754669798807,0.14015749,-0.10158245802839,0.11449467,2.311617816568981,0.12799898,,,205.34220587846428,-14.321958616861291,1.0514146,,,86.68812499999999,0.0628888888888888,,,,,,,,,,13.68,,,,,,,,,,,,,,,,,,,,-1.45,,0.1097141801734378,18.059658104845685,13.238487500993218,0.1396236924307552,-11.081205698820431,0.3142223744660093,-0.991377869142582,0.2411447110182932,-0.4319719009983682,0.2720767777957295,11.13384702347972,0.3136506490692385,M2.5,
27.27817,0.076300375,3219146265448368640,Gaia DR3 3219146265448368640,2,Principe2014,86.57380835066496,-0.0039869009385367,-0.4530670897556636,0.12703739,-2.080786712661489,0.10683523,2.420164825927524,0.13304016,,,205.34755841145204,-14.454324498357686,1.0137824,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1642211605181281,18.191235082155075,10.01013818105287,0.0769993068247264,-6.616672224753598,0.3722873787722973,-2.45019201241368,0.2308584173193004,-1.8258798780591707,0.2747496994253903,7.2881842427742525,0.3535475457084318,K3.5,
34.743786,0.24315768,3219148223953446144,Gaia DR3 3219148223953446144,2,Megeath2012,86.64795240485819,0.0274876404868517,-0.8885798674036469,0.19390789,-0.144949147452929,0.15989088,2.1999358030974263,0.19079839,,,205.3549346841938,-14.374093897498778,0.9466099,,,86.64787499999998,0.0276666666666666,,,,,,,,,,13.28,,,,,,,,,,,,,,,,,,,,,,0.702155832647262,11.530159154369311,17.485630388532773,0.2513756448667678,-14.532628795622646,0.5340231402841799,-1.9560436230152616,0.3908815216516131,-2.8060188301658098,0.4315059029491656,14.929740387620418,0.5285939942522717,M6,
28.468246,0.06729997,3219121045400432256,Gaia DR3 3219121045400432256,3,Flaherty2008,86.40944765383612,-0.1364050669136391,0.7606816258475567,0.04151707,-0.7008464188320821,0.0319859,2.405516788278642,0.04162397,,,205.3883126333003,-14.661672011673874,1.035992,4.0,,86.40941666666666,-0.1363805555555555,M0  ,4.1,,0.43,WTTS ,H,18.16,16.337,15.19,12.645,11.526,11.356,11.329,11.319,11.233,,141.0,4.0,141.0,,0.514,3850.0,0.57,1.64,2.3,,,0.0,,-2.7,No,0.1422344421303254,57.79162315076245,11.175954830034184,0.067665358108913,-8.884381669120183,0.1122028992786207,-2.1260066134045417,0.071753543046251,1.0457207012218142,0.0779728044101865,9.194872133303562,0.1100340521838749,M0,
32.0383,0.19263928,3219151071516780544,Gaia DR3 3219151071516780544,2,Megeath2012,86.86403159456557,0.0876032797761952,0.1651724484010275,0.29472452,-1.235958403998457,0.20214221,2.4840594548410104,0.27248463,,,205.4051634484466,-14.155154853617043,1.0710585,,,86.86395833333331,0.0875555555555555,,,,,,,,,,13.49,,,,,,,,,,,,,,,,,,,,-0.86,,0.314764304114255,9.116328707571544,14.773643373085582,0.1932291290871451,-11.756378426647055,0.6894217907594287,-3.7289674320359154,0.4439178887431732,-1.04064133300505,0.5286479315580104,12.377421629874108,0.6698237157313923,,
28.850891,0.07203808,3219144852404566272,Gaia DR3 3219144852404566272,2,Megeath2012,86.72327291366669,0.0016077954412129,-0.7524308356286673,0.16714248,-0.4977876950222654,0.12925172,2.499742774371084,0.14062478,,,205.4150997150992,-14.319822568733136,1.0915278,,,86.72325,0.0016944444444444,,,,,,,,,,12.89,,,,,,,,,,,,,,,,,,,,-0.37,,0.322658942287291,17.775976427277495,11.574633872979236,0.0740238582839468,-9.599838171276572,0.3090515637710355,-0.4849267323001243,0.2576593862530223,-1.1852300401071556,0.308113113503547,9.684875688328187,0.3089193714727806,M1.9,1.1551738
26.819586,0.05375088,3219144581821168384,Gaia DR3 3219144581821168384,2,Megeath2012,86.77903896645442,0.0132300303477776,0.4819459353189289,0.022096464,-0.9846130597593148,0.014918338,2.472288366526161,0.019033583,81.66099,9.685321,205.43159785855224,-14.265147812623251,1.1378437,,,86.77899999999998,0.0132777777777777,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,-0.95,,0.2218663837543517,129.8908548393732,9.54803835207751,0.0530854014559797,-7.328649652893263,0.0640560517610428,-1.6113194608624894,0.038711520017483,0.9206404822555728,0.0404819899257623,7.559962634654652,0.0628355731478676,K4.5,1.0735557
26.874374,0.92722446,3219118640218737920,Gaia DR3 3219118640218737920,3,Principe2014,86.50103315602114,-0.1406363314163743,0.8061180282403659,0.03712269,-1.0936840305376552,0.029808436,2.371499517543512,0.03948906,,,205.4367153726133,-14.5828542526625,1.1872773,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.419461467622335,60.05459531180311,9.557133166107494,0.9113823509940626,-7.003007338321099,0.803170595324007,-2.1633176750464145,0.3668149981790185,1.220407828954042,0.238834134624245,7.430440795317577,0.7654706659525361,,
29.230497,0.06342998,3219144306943362688,Gaia DR3 3219144306943362688,2,Megeath2012,86.80872359377794,0.0043505898828972,0.3449401177174278,0.027427837,-0.423927879839572,0.01747181,2.4186768561352965,0.021534873,,,205.4540924056816,-14.243132047888077,1.1759356,,,86.80866666666665,0.0044166666666666,,,,,,,,,,11.32,,,,,,,,,,,,,,,,,,,,-0.99,,0.3139818654769478,112.31442396411144,11.956479929083873,0.0612090292462693,-9.84733345739004,0.0713538091998753,-1.6383590493125268,0.0457754138271326,0.6075884241190712,0.0512662667950223,10.001167946226133,0.0707239375909849,,1.0590004
28.86601,0.045802806,3219116544274710912,Gaia DR3 3219116544274710912,3,Flaherty2008,86.4247986253885,-0.2015090212929808,0.7367294813553499,0.02182644,-0.4688287662064137,0.01728869,2.4742813647368926,0.02247854,-13.25857,6.8449564,205.45516069070865,-14.67876365361266,1.1913936,6.0,,86.42474999999999,-0.2014805555555555,K4  ,1.2,,0.48,WTTS ,H,15.897,14.469,13.808,11.925,10.989,10.862,10.947,10.818,10.667,6.478,177.0,6.0,177.0,,1.051,4590.0,1.3,1.65,1.8,,,0.0,,-2.58,Transition,0.202840030488194,110.07304588006572,11.563862665503043,0.0442830514769748,-9.561566181289129,0.0603719586270123,-1.9239184104035305,0.0381215225261633,1.08178328522318,0.0407453332144985,9.81301508025183,0.0594677716164382,K5.5,
32.499256,0.12900174,3219132482897381504,Gaia DR3 3219132482897381504,2,Megeath2012,86.81913771675296,-0.0156765053370505,0.7545327912571967,0.08445064,-1.2724758256766748,0.05716409,2.439280661723088,0.07042435,,,205.4773800442688,-14.243363333564762,1.0502762,,,86.81920833333332,-0.0155555555555555,,,,,,,,,,13.06,,,,,,,,,,,,,,,,,,,,-1.26,,0.5041998978567791,34.6368928037403,15.213062999484016,0.1297101029867421,-11.98907168043553,0.20788716748305,-4.6085060056750535,0.1418951245409501,-0.2672669284515585,0.1539846222562642,12.847085232612422,0.2005949430117471,M4,
27.042864,0.07731627,3219118090462918016,Gaia DR3 3219118090462918016,3,Flaherty2008,86.5934741222927,-0.1479570723070377,0.4386233565187664,0.025558747,-0.7414519014405084,0.020323865,2.4315367202517466,0.026610017,10.090042,4.0500345,205.48831556858192,-14.504724892028571,1.3421932,28.0,,86.59349999999999,-0.1479499999999999,K1  ,32.0,,0.55,CTTS ,H,15.905,14.446,13.656,11.51,10.214,9.542,9.365,9.255,8.491,4.758,618.0,28.0,618.0,,2.053,5080.0,1.26,1.88,2.6,,<,1.06,,-1.67,IRAC weak,0.0965759162436075,91.37674433848528,9.745013459351387,0.0772484658907413,-7.613992659178773,0.0906134954080419,-1.3290839281399656,0.0517801127475052,0.8997998720034577,0.0501604338782007,7.781323030932827,0.0892935357024262,K2,0.9316812
27.882708,0.06515213,3219116230740905344,Gaia DR3 3219116230740905344,3,Flaherty2008,86.47132329709652,-0.2236184897593155,0.2380161449271061,0.04222535,-1.3634589837867106,0.031594735,2.5250265481485674,0.041182302,,,205.4979488368532,-14.648106875261748,1.1195378,,,86.47129166666666,-0.2235555555555555,,,,,,,,,,12.78,,,,,,,,,,,,,,,,,,,,-2.36,,0.2535683928949538,61.31339010987214,10.572128356052737,0.064096103233561,-7.972683735934456,0.1114358226171831,-2.316629782423604,0.0704147167228982,-0.232999447816721,0.076099143839708,8.305705764396468,0.1087767802417506,M1,
25.998314,0.07511526,3219220723001387520,Gaia DR3 3219220723001387520,2,Megeath2012,86.48911966975614,0.3394864457367627,-0.8801222314528523,0.028813995,-1.3153521171882,0.022447059,2.4190123455285315,0.02644782,,,204.9935986974047,-14.367040649889038,1.0474025,,,86.48904166666665,0.3395277777777777,,,,,,,,,,11.75,,,,,,,,,,,,,,,,,,,,-1.5,,0.317792657392113,91.46358170648966,8.793864190233105,0.0752699080371706,-6.3252720532392805,0.0938226669805854,-0.240656235181035,0.0532437635211097,-1.5038356467483176,0.0629963219960749,6.506035937762126,0.0923918222895072,,


==> l1641c_params.csv <==
source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
Gaia DR3 3016089145225730176,84.772382163702,-7.184771159709002,2.6360378665567383,0.09757173,-0.2112456900996188,0.08991702,-1.0068917394837176,0.0740372,23.324806,0.09258657,1.0214801,1,4.990877093673856,0.0897794586795864,211.1619967995152,-19.339700339171856,-2.0247459025889114,0.2499081212181094,-1.1648557441518506,0.1368484953100248,-1.2027100708605882,0.1559895836743358,2.6273553983585143,0.2141744372885065,M0.2,0.9489593
Gaia DR3 3016095089460559616,84.678291481177,-7.212178416372837,2.586562698048893,0.027523058,0.7624266998907924,0.024749927,-0.491202083514123,0.023912337,25.483994,0.3724617,1.0242853,1,7.146400119144338,0.3768539169405826,211.14422936112013,-19.43553514556005,-4.280893808520621,0.317115597443426,-2.4598120934247447,0.1826795266119801,-0.0733259617479253,0.1329544237696999,4.9378238153517655,0.2896031716242369,,
Gaia DR3 3016095433057858560,84.6527335675337,-7.183373064095357,2.659746025409836,0.10160827,0.2178814778521853,0.091887675,-0.7766186448058767,0.08053631,23.112665,0.06495273,1.124114,1,4.781171124419824,0.0651245125754005,211.1049334463549,-19.445514449006232,-2.177956605523634,0.2391087158257692,-1.1521727829158692,0.1401304826639162,-0.3439410653561285,0.1529790475040383,2.487828883519612,0.2201739703518636,M4.0,
Gaia DR3 3016864678880575616,84.5387681465411,-6.821279391339781,2.5092078562591764,0.015451756,0.3146142755191447,0.013749918,-0.6733709971563818,0.012389746,36.28501,0.34749636,1.1756772,1,18.007175722467714,0.3251969028282347,210.7076601340109,-19.38617360732128,-12.931860888860662,0.2732811046206514,-7.127714932625423,0.1543641996344159,-4.475601428416089,0.1121232852493183,15.429463838891346,0.2420829459683425,A5e,
Gaia DR3 3016878250977227264,84.49498838096791,-6.72610937496499,2.5900661534256297,0.053543963,1.031129842260653,0.05129315,0.6473653578602723,0.04190855,26.5681,0.13597248,1.0524759,1,8.309536570978548,0.130702592662344,210.59680220415956,-19.38275619981638,-6.600045641501061,0.143677989492212,-1.557943018883691,0.0963926673720466,0.8729475383425562,0.1054612753026629,6.837384465179935,0.1410630847979264,,
Gaia DR3 3015705106429904256,84.51742108024212,-7.367879931791618,2.600011756800671,0.04925344,1.0590031699091298,0.041511185,-0.0002156846508722,0.038249947,27.118883,0.13027678,1.0931449,2,8.760078128721169,0.1327460788549067,211.21749334318355,-19.647522120906743,-6.131203551511485,0.1463245847863717,-2.8932834117043456,0.0897041837464998,0.1152780316948112,0.0878765161580121,6.780563023459188,0.1377449404482918,M3.0,
Gaia DR3 3015714967674577024,84.40421639675613,-7.40465405860244,2.4460452751659534,0.07630469,2.356480039876283,0.06809144,-4.651795997463881,0.06123299,32.502296,0.12737846,0.9781973,2,14.15289495158563,0.1260982776820018,211.19982798354332,-19.764480459405213,-5.13917552921873,0.338330033387566,-13.11765202841474,0.2858681521133652,-3.285500812369662,0.1287182744001393,14.466458980924656,0.2872154621377068,K7.9,0.8450884
Gaia DR3 3016076878799144192,84.71824596999559,-7.352586108093001,2.4968225600078005,0.023009127,1.561899059112786,0.020640805,-0.8629965650888004,0.018291306,23.801394,0.099587254,1.3423758,2,5.444181543207143,0.0993374148363279,211.2963640862341,-19.46210649121373,-2.301438415205996,0.1009253922812836,-3.052428588976824,0.060191002831577,1.4954037785908891,0.0525299981204792,4.10489604384969,0.0746413654730891,G4.3,2.075832
Gaia DR3 3016079829440620800,84.70844714761833,-7.338459749795795,2.558182837945933,0.028132616,1.3108469693243106,0.02526019,-0.5142618657416469,0.021991463,24.181189,0.08473753,1.0926862,2,5.83352090973885,0.0908576279481138,211.278368447914,-19.46457893366986,-3.1230610350107195,0.0987522761799072,-2.475146409982756,0.0586945835466694,1.197361096247196,0.0551922559874769,4.160953445312629,0.0834567242174855,K3.2,1.0399972
Gaia DR3 3016086740044033280,85.04090026579527,-7.165087172874531,2.721101221921044,0.031315498,1.467508060848446,0.029851405,0.1829410099657484,0.026675934,21.863285,0.06795086,0.9957819,2,3.5246552032031104,0.0668482679155446,211.2682426371902,-19.092113391311692,-2.289896090923178,0.0812301517017139,-0.6011916928694347,0.0532317638949782,2.747673950248675,0.059106820822397,3.626950192058836,0.06865170162033,M2.3,
Gaia DR3 3016099075190030208,84.57264000917829,-7.16101287006485,2.552386719236296,0.06516188,0.9081110027133924,0.062304415,-1.3546990235597287,0.05146375,22.691011,0.048381593,1.0314336,2,4.364753692174909,0.0473885609857293,211.0463319539022,-19.50685434607285,-1.045759914511004,0.1785395719680898,-2.399306615239425,0.109073943907779,0.3979615753609167,0.1073432768084283,2.6473872871556727,0.1224996928316241,M2.9,
Gaia DR3 3016099448851632256,84.55606416452267,-7.112044606518145,2.7223533633616883,0.24853785,0.1548397165366507,0.24608359,-0.3567857753517138,0.2062961,22.972612,0.078570195,1.088623,2,4.655317630188556,0.0803877382449305,210.99203024226185,-19.499897016897968,-2.645086494939311,0.53749333825427,-0.4589622201739587,0.3465234837464301,-0.1003291768775289,0.3967433552970039,2.6864837295227124,0.5327179101194606,K4.5,
Gaia DR3 3016100002902964864,84.59783899988828,-7.079066240580482,2.587379000681181,0.046932075,0.1687898588327454,0.046286892,-0.5538994860424669,0.038400386,23.823725,0.104662694,1.0702937,2,5.511283333567835,0.1036217434852499,210.9801719261092,-19.448117767485503,-2.879205507886809,0.1389596559343088,-1.1278226945808,0.0831788655588338,-0.4959042083266602,0.0844280884223651,3.131729453655492,0.1318988943734975,M5.3,
Gaia DR3 3016100655738328448,84.53816174188927,-7.090507046200595,2.577230651526752,0.044957526,0.8959578490222652,0.043853067,-0.506183675603767,0.036024917,22.303,0.09512282,1.0931933,2,3.9847810554232543,0.0948286719276786,210.96319437875215,-19.50627186221715,-1.712004789329053,0.1287356252782768,-1.0582243005568444,0.0792302786121177,1.1573269797860366,0.0822415048595722,2.321681461164581,0.1095283797545347,K1.8,
Gaia DR3 3016102438149172096,84.69888553344833,-7.104134410142403,2.757864056264577,0.4031476,-0.6285766796305394,0.33915964,-0.923172733262536,0.3086497,22.409983,0.09332912,1.0512753,2,4.0861527334508185,0.0923689394925676,211.05113082526825,-19.369352001576495,-1.631006482952924,0.9923244384528678,-0.188932489024495,0.5086476189191805,-1.4088915068112442,0.6179195722640841,2.163527885378026,0.85059463924865,M1,
Gaia DR3 3016102678667060608,84.69512918355407,-7.085817674457606,2.568167085497876,0.20376046,-0.7183355754910354,0.17494705,-0.5894809334236993,0.14690818,21.814138,0.15792826,1.0216227,2,3.4956329959187,0.1603614260915805,211.03197592591573,-19.36457323185276,-1.0788799513615963,0.5122061201365242,0.6141629166837959,0.2747209569074246,-1.2095800211868395,0.3265549184715203,1.7332806654820514,0.4038026669763381,M2.5,
Gaia DR3 3016104431013076608,84.76734180840177,-7.058293939561013,2.6867066111318256,0.29221168,-0.1601137355771623,0.2912469,-1.5013952358431046,0.23537114,22.438755,0.11102977,1.0981241,2,4.117599719905615,0.1092914488704943,211.03950638936783,-19.28813581428336,-0.9613348897467232,0.7776693723050393,-1.3637816843394148,0.4404835637610784,-1.1585289619362094,0.4976415144394402,2.031318440921804,0.5508745606118677,M2.0,
Gaia DR3 3016104813266333952,84.75512719393332,-7.019297764803739,2.3645126522137416,0.09961021,-0.0762998416911458,0.10053184,-0.7854359383098004,0.08485518,22.367796,0.06767104,1.0283891,2,4.054078062335737,0.067904735758058,210.99678181536652,-19.281703529895463,-0.8828090363688306,0.2931254278985758,-0.5596829109587134,0.1671701347013394,-0.5742966404536762,0.1917162499395014,1.1926497334716768,0.2485042270647036,M2.9,
Gaia DR3 3016106118936392960,84.69655080048133,-7.044556608905325,2.5348562648533464,0.35520452,0.2999546596624836,0.35166094,-1.459689655384815,0.29815927,23.544966,0.07467996,1.2269367,2,5.229173754960907,0.0742968821049899,210.99344175245253,-19.34501105831302,-1.5770039977129642,1.0652473630319588,-2.339024457895988,0.6030537190524232,-0.8666618722476596,0.632713635137369,2.951115013727202,0.7661735295481625,K7,
Gaia DR3 3016106389518168576,84.67280632673338,-7.031253393423187,2.5187918908464235,0.16669914,-0.2255601035850109,0.15898657,-1.0001436669230803,0.1314327,21.445818,0.09017331,1.0717107,2,3.1388687288391357,0.090924385060479,210.969725334609,-19.36022978247016,-0.2827728747117497,0.4538112097170292,-0.2265270436636512,0.2452193615998777,-0.6574333769078997,0.287016299564194,0.7506621378864563,0.3128685969295608,M4.5,
Gaia DR3 3016107798267446528,84.72032804526654,-7.006688236072457,2.645153942098285,0.19309671,0.0007655018880126,0.1980875,-1.3845406907566686,0.16470756,20.927067,0.10258748,0.9843315,2,2.617200238855137,0.1052687996290206,210.96857226428733,-19.307061606926364,0.220990423399761,0.5107715302686194,-0.6593544040780159,0.3021042526591554,-0.3567451561848944,0.3368110996230387,0.7815702808275568,0.3308290647537638,M1.6,
Gaia DR3 3016108867715461632,84.68728663425938,-6.970738514998221,2.455575588942458,0.15913658,0.1809864372698676,0.15208392,-1.0675897925939897,0.123553626,21.59167,0.09862697,1.0632681,2,3.2901109415633405,0.09815959543105,210.91901230507145,-19.3204946737376,-0.2179154630128721,0.4521169077161497,-0.8054550536899967,0.2470232740429815,-0.1120285594777144,0.2736279370271895,0.8418998697431433,0.2662187243489921,M1,
Gaia DR3 3016110860580352128,85.10685984647198,-7.093678368957947,2.39138947489327,0.03566546,-0.0681574369686965,0.029857606,0.1252831034692176,0.027630795,21.68322,0.070604905,1.0131514,2,3.348019434616468,0.0694113489269995,211.23118562466345,-19.0018034030692,-1.3639362701571145,0.103508303372561,0.9413925524403908,0.060882758297133,0.530267141743491,0.0598524969500084,1.7400360135506237,0.089446190561353,,
Gaia DR3 3016127525053473152,84.90180643671165,-7.016234894827798,2.432644604430322,0.049834136,-0.786043436964825,0.043234956,-0.4433335860455411,0.03843551,18.676838,0.12197301,0.97569716,2,0.3616336877774049,0.12209276695239,211.06226898940668,-19.149874041072923,1.6455473243546663,0.1654414067389117,2.35569574158896,0.0908571958251969,-0.1858696608686303,0.0932676032939968,2.8795270365917007,0.1204141450969069,M3.3,
Gaia DR3 3016488955142025984,84.08566430345302,-7.0921585384811054,2.5980417199949777,0.028350094,0.9063168246224927,0.025267327,-0.0888422998396269,0.021961205,25.878908,0.06156435,1.1364725,2,7.5790181183424865,0.0595111512309743,210.75321353793788,-19.90945739226631,-5.169546965065044,0.0768580913642228,-2.0928964642358494,0.0469054057834763,0.113563472984115,0.0495454346575464,5.578290786291115,0.0733751618215664,M0.9,
Gaia DR3 3016852889193690496,84.48224289976375,-6.977192938410788,2.71277114528668,0.06798229,0.7407656240077208,0.0683251,-0.6716971747088545,0.058217593,23.333082,0.09697343,1.0046319,2,5.032638798651123,0.0948777762175304,210.8293381373242,-19.505728864825247,-2.7013142767901543,0.1680937979945223,-1.5066949756673864,0.1087835941528675,0.4122923261259581,0.1158546111163715,3.120450854263533,0.1554607346680415,M3,
Gaia DR3 3016853099648753152,84.47285769393078,-6.971015840692454,2.58222399992849,0.026435517,0.4256896469656041,0.025284048,-0.4688610572852793,0.02121522,26.029547,0.09313196,1.05444,2,7.734835719254898,0.0950777173247815,210.8190779191517,-19.511333146564507,-4.836801487118297,0.098941252204834,-2.23668638650463,0.0571370565702369,-0.7942882638504241,0.0529840821572661,5.387792540870095,0.0922667183956379,M1.7,
Gaia DR3 3016853443246145664,84.30812365315418,-7.056396941398245,2.5493115182268564,0.031599637,-0.1968113928452978,0.027985213,0.8702193251284083,0.024392001,23.562014,0.07592973,1.1272993,2,5.262413334884363,0.0759345328960959,210.82325507934812,-19.69574336215748,-4.100700818578888,0.0850039531366502,1.2911293303619686,0.0593562817612471,0.025486611073183,0.0546223544112073,4.299233852508898,0.0830156306813928,M2.7,
Gaia DR3 3016853443246145792,84.3084282288248,-7.061419766928879,2.536081997732044,0.026484119,0.4482957617996123,0.024402795,0.0397142446877448,0.020738862,25.323011,0.07724842,1.1794944,2,7.022513294915789,0.0776686259324564,210.82817862030515,-19.69770106942189,-4.684556847242818,0.0847851692554821,-1.25866267444016,0.0512081869999042,-0.1979325562651652,0.0503309530978667,4.854738085613692,0.0829086936198165,M1.1,
Gaia DR3 3016855092513584256,84.31459764257029,-6.984316184808847,2.520511361122681,0.030893985,0.5766231396426206,0.024601199,0.2575706952336557,0.02091575,25.554113,0.05351822,1.0598701,2,7.261023313141195,0.0540671472702739,210.75768814975424,-19.65799007865302,-5.114608880831067,0.0767302921511681,-1.179555006377086,0.0454451781141886,0.1214388099581933,0.0474171125904185,5.250268698029591,0.0754497373550651,K5.7,
Gaia DR3 3016858872084795136,84.54372762221382,-6.951986929948694,2.485311718081536,0.0671545,-0.2422134571246917,0.05619228,-0.9434015545696912,0.049514063,20.512402,0.06353806,0.95839894,2,2.216845283682825,0.0630637271058713,210.83412851704367,-19.439852210968034,0.4692542717563208,0.1847472737529285,0.3404289949751273,0.0944179413325438,-0.3707782979681049,0.1052814486902548,0.6881627848303445,0.1458418331972309,M3,1.0850501
Gaia DR3 3016860173458220544,84.61530402000238,-6.914876367642484,2.569319025465968,0.016291948,1.256842542870663,0.013922647,0.4652690394434807,0.012348397,25.754436,0.05246947,1.2497876,2,7.461510964711284,0.0520028378495065,210.832337526243,-19.359709440188304,-5.634881542211265,0.0531041008073217,-1.724746733833058,0.0322614678061285,1.382341915488337,0.0326848334337959,6.052892735043054,0.0508351956294217,K7.5,1.0894867
Gaia DR3 3016861723943073664,84.61163364394707,-6.848677671225644,2.493254522241283,0.060249932,-0.1197374448077631,0.05065582,-0.8022589258382785,0.04428311,21.814314,0.09627253,0.9803988,2,3.527895963722962,0.0953014759768774,210.76776962564605,-19.33355464878464,-0.8122350686586213,0.1711544006014188,-0.1826614611983075,0.0906419897836416,-0.4533806501014616,0.0967467646351569,0.9479688971967384,0.1547630757704642,M3.0,
Gaia DR3 3016863716807904640,84.45560611594422,-6.86035694065237,2.516617968902572,0.043813553,0.0239167012144778,0.041486926,0.203996981070753,0.03534872,23.350887,0.06232028,0.9878663,2,5.073782255002393,0.0626409498556974,210.70584133526512,-19.477507698798625,-3.2334415342016927,0.1061499701290662,0.331813241861397,0.0704217379514926,0.0121074548599686,0.0743904334130866,3.250444703888739,0.1058394816464465,M3.5,0.7688034
Gaia DR3 3016863991685811840,84.43534097380702,-6.843489383927244,2.5163352453701715,0.024301065,-0.0344651830303757,0.023056254,0.004930462374248,0.020008918,23.655304,0.046061974,1.0758858,2,5.379795572077965,0.0457493363238996,210.6803254828681,-19.488029522638787,-3.2717041712815016,0.0653711437318024,-0.0055547056965394,0.0417328621258885,-0.3430609367291097,0.0428500159362745,3.2896458541073392,0.0651680371784869,M1.0,1.1970351
Gaia DR3 3016880175122582016,84.3452637451953,-6.74623088340837,2.5220180242399017,0.03124489,0.1477050895061703,0.029252075,-0.1778395197120668,0.02513427,23.982588,0.062577926,1.1447014,2,5.71967149994498,0.0611922103132527,210.54569918293615,-19.524854960794023,-3.412600513358913,0.0864130154064249,-0.5339580090909237,0.05259666242851,-0.320513235908602,0.0549752622006252,3.46895980859428,0.0855446606470467,M1.5,
Gaia DR3 3016881068475698944,84.21954519864217,-6.718950512383715,2.484204454048997,0.05580597,0.218896367928149,0.046934035,-0.4231925006851816,0.04202777,22.374485,0.04077333,0.9790328,2,4.123019252714598,0.0392666418799994,210.46076327727772,-19.62449335414079,-1.7752115876790429,0.1368403632168985,-0.1632520891763249,0.0764272074809385,0.0985747612146461,0.0839572475485114,1.7854255540903707,0.1363157141363153,M0.4,
Gaia DR3 3016882683383478912,84.38519424185968,-6.651388864481576,2.755932912949822,0.0341421,0.8432790542189713,0.032319643,0.5031391011135586,0.02898566,19.145443,0.08885954,1.020234,2,0.8970222418696109,0.090681754555693,210.47436676585227,-19.447101271239426,-0.6299064481654391,0.0947586085416299,1.8877935524972145,0.0623488594014437,2.813803320228147,0.0633394579561842,3.4464526335374748,0.0643464263842131,M3.2,
Gaia DR3 3016906357243208448,84.44777089772417,-6.6082747791495065,2.416413466070627,0.05074537,-0.2597932658521185,0.045953248,-0.3065265804066616,0.04088453,21.357594,0.071432665,1.0148,2,3.113792362697988,0.0714951328674063,210.46282501026047,-19.372241639447065,-0.8905081901556908,0.1404252075202674,0.9455446017889244,0.0819942560299926,-0.1680608798253313,0.0875819795409058,1.3096961059857375,0.1129023704489385,M0.3,1.086421
Gaia DR3 3016920066778758528,84.03455422776265,-6.810098656628687,2.51679145822846,0.035149127,0.3017377749271346,0.030846482,0.4408561996663271,0.02654334,22.696266,0.0740644,1.1801717,2,4.431251472786023,0.0733861739999295,210.46056634513397,-19.829566025155344,-3.0211028160841344,0.0921511851264046,0.7768477578174497,0.0595811302006815,0.7296190909940217,0.0601356145150832,3.20357592107951,0.089153467761222,M0.5,
Gaia DR3 3016921887844885632,84.11710063924902,-6.7423737993761685,2.6115238301582044,0.03385704,0.9523279567558108,0.029402174,0.5058168818091677,0.025322089,30.320744,0.10208826,1.0798566,2,12.070409129525752,0.1007448699592585,210.4349087383941,-19.726015249276045,-9.59744181682742,0.1034408484350391,-3.306983270063938,0.0627034973501316,-0.7926068507511257,0.0644984953734432,10.18210456613602,0.0997317945803824,M2.5,
Gaia DR3 3016922192787014656,84.13779429796043,-6.741496250326388,2.396625639322021,0.2163481,0.4753541731670265,0.21172474,0.4822436080077459,0.17595491,28.652737,0.111099355,1.0340253,2,10.40020973715867,0.1078648528487001,210.4437971599145,-19.70722472815857,-7.773978637753244,0.4876469564245452,-2.036950665376139,0.3532491214110289,-0.8696256507931412,0.4032418271533423,8.083326088061614,0.4793252478663181,M2.2,
Gaia DR3 3016928175677000704,84.20893869048068,-6.691421730754257,2.524077776724297,0.031703368,-0.0731194388047943,0.02784643,-0.0926694395854011,0.023784371,23.85498,0.058394518,1.0561092,2,5.606414239558183,0.0580226129631271,210.4296154390805,-19.621659546365784,-3.4180366499286112,0.0853611910130397,-0.0948711640479587,0.050924751584707,-0.5993896624747261,0.0522856307229309,3.4714900324651063,0.0845417217975963,K5,0.9458375
Gaia DR3 3016080658370368896,84.59675030008754,-7.326040574905666,2.546728639089653,0.0352495,-0.3171266139910695,0.030797815,-0.5659097914158074,0.027769709,20.711668,0.09924436,1.0019962,3,2.360932984097673,0.0984100773689935,211.21458237060332,-19.558453454719125,-0.1003836818070098,0.1179094808913524,0.7272391186834284,0.0661798480453623,-0.2705710888969541,0.063302710366255,0.7824080351475591,0.0670222160967197,M2.4,
Gaia DR3 3016081208126179200,84.63463311739767,-7.282845694502264,2.678423180463325,0.05931558,-0.0540422967550802,0.05352885,0.4309708866945668,0.046248056,22.70758,0.17152703,1.2918762,3,4.3635073527043176,0.1745963972768941,211.191112074478,-19.50564790190326,-3.0629074573696,0.1805708759931069,0.7784854279892102,0.1166492735130865,0.2553566926552655,0.1062004939580231,3.170591221599796,0.1769805896595392,M5.1,
Gaia DR3 3016087186720638720,84.91189220757798,-7.176730474207961,2.4900030283179984,0.021447022,2.1211121899419174,0.02028726,-2.995308715514835,0.01804901,29.41929,0.08020838,1.0739574,3,11.080228036357648,0.0804400821698209,211.21929332268985,-19.212034896599054,-4.639776189251894,0.0982613585177655,-9.116451695418078,0.0686581692365336,-1.0460080233937052,0.0453086127970621,10.282574939490788,0.0754486231441444,,
Gaia DR3 3016087461598541952,84.97674251173571,-7.1572660473888,2.3372719443853334,0.068252735,0.2824385284949572,0.06049508,-1.0768368584411645,0.054098904,22.570421,0.11663577,0.9946162,3,4.232595291354387,0.1154820799321159,211.23098474926476,-19.14572481563244,-0.5891797116879607,0.2291364816368822,-1.546328553341624,0.1213480094268887,-0.230942660688405,0.120429336723272,1.6708079602605883,0.1393512750039078,M3.8,
Gaia DR3 3016091511751904256,84.83029972776481,-7.112202874745536,2.6112582091860217,0.047396243,0.2685183953319975,0.04201186,0.3959116283931175,0.036493834,24.386465,0.16230957,1.054602,3,6.05955485590725,0.1580289527593155,211.12003834178688,-19.25603183038649,-4.350540042420063,0.158749167863992,-0.3289595299646066,0.0982805901294835,0.2708679624254859,0.0887037461475511,4.371359340768433,0.1582615891335711,M4.6,
Gaia DR3 3016099006470651520,84.54332491161318,-7.158224491199134,2.5307641300369266,0.04683465,-0.6117710712547475,0.044641476,0.3949718821419288,0.037189204,24.437288,0.048087027,0.99285436,3,6.115080890668089,0.0496010049869751,211.03000687224124,-19.531694740088515,-4.189932523352605,0.104258262824002,0.6005258556151603,0.0773750530755318,-1.2298043633229163,0.0803942923507621,4.407786817163272,0.1021573407308539,M0.6,
Gaia DR3 3016107974362263296,84.74500706398557,-6.986266041133764,2.440126955160784,0.09941543,-0.3820852159277897,0.087205164,-1.2019436097560832,0.07553112,19.145288,0.08472606,1.1056373,3,0.842679714681192,0.0822729824374772,210.9606996593004,-19.276047575343984,2.0295055915379105,0.296761172540214,0.7097930377020418,0.1473256859858143,-0.3277660072899984,0.1707036994400069,2.174886125292256,0.282242063345973,M3.3,
Gaia DR3 3016544549199106176,83.88692453956375,-6.87738498337125,2.7522194278398686,0.014332022,2.348522476299405,0.012868975,1.407338109111124,0.0113791805,28.888361,0.09364951,1.0759212,3,10.6317478716782,0.0912656359392921,210.4552833699443,-19.99077342464912,-9.613867510778402,0.0779746587425714,-2.8579467742788154,0.0456381501137613,2.139998197817257,0.0442945104667301,10.255432734218108,0.0747683762023102,G9.0,
Gaia DR3 3016850488308644736,84.38457142475664,-7.082994239482126,2.595674290275781,0.032255348,1.0566792218997532,0.027834455,0.1033273951933408,0.023469571,25.507107,0.06590051,1.0725234,3,7.198082378660333,0.0652899528247658,210.88430968237083,-19.639549615719503,-5.045934174310856,0.0838006495008654,-1.884124026616945,0.0512571975350664,0.7351759243269349,0.0556648913477744,5.436162127720566,0.0801423853629479,M2.9,
Gaia DR3 3016858769005583360,84.49607353738205,-6.979531254385316,2.5569188523359307,0.037251197,4.212201199188787,0.03424178,-2.7020853108892235,0.029337741,26.9363,0.08826348,1.0723997,3,8.638312416348855,0.0880866388185191,210.83802698951808,-19.49446623038304,-3.444534116256584,0.1351133924809245,-9.34105641444208,0.1239806319283597,3.110613546020079,0.0923041863518366,10.430535309778143,0.1227861802017145,M5.2,
Gaia DR3 3016859078243227136,84.47713489062377,-6.945973883171424,2.521516947653893,0.015217871,0.3579390692177018,0.014088307,-0.6281173465548028,0.012398184,24.633532,0.05418638,1.358346,3,6.3399331862801125,0.0531960931438668,210.7972754091592,-19.496407896926023,-3.393055295265044,0.0567841606200476,-1.734217978717055,0.0329996270210162,-0.5470911435229482,0.030240294453556,3.849629196916616,0.0523871531244306,K7,
Gaia DR3 3016876876587699072,84.38374632649204,-6.784882934581819,2.5576251878471,0.07727687,0.0150951534200623,0.07507702,-0.7559173853883087,0.05939768,20.55607,0.08547763,1.0022174,3,2.296322043778664,0.0846022830180263,210.6004678038664,-19.507839939142052,-0.0407135038575097,0.2001939440609461,0.3936388817346881,0.1154126355983254,0.1690349799118218,0.1304358887510383,0.430327762343404,0.118867448447078,M2.3,
Gaia DR3 3016878457135655808,84.4991921149207,-6.70153966353155,2.679973470741242,0.03509684,0.9118568342257845,0.032631848,0.6262832670095277,0.027195118,21.411154,0.089748405,1.0374182,3,3.150121165844341,0.0870910902607154,210.5754529038284,-19.36807718301936,-2.474814246831256,0.0938350300810971,0.9076214988964466,0.0615692463368181,2.3276554680576425,0.0644037439117039,3.5165981174363146,0.0801910294341698,M4.0,
Gaia DR3 3016879556647282816,84.46405297700063,-6.664294983245059,2.767436562083733,0.014901436,0.3261941865566695,0.013873279,0.7548357295376428,0.012234294,22.623339,0.057704154,1.0094341,3,4.369669495814326,0.0576081406657845,210.5236257061244,-19.38273248359829,-3.703037810002093,0.0527858394115246,1.0404944528774536,0.033497051304614,1.1073186140549005,0.0295145140321684,4.0026581470076,0.0502722830423913,K2.0,
Gaia DR3 3016882374145831680,84.42828058063617,-6.671112625921734,2.715587461964635,0.015908385,0.6563174060154867,0.014556729,0.6633420666683939,0.013324347,22.32528,0.060040973,0.9791556,3,4.070633564917498,0.0629927333876662,210.51331280779408,-19.417578877308557,-3.3161087993312237,0.0587741387744206,0.7853398669066678,0.0366226606058322,1.6324590662744063,0.0327480482968953,3.778658343726839,0.0540235556695758,K2.4,
Gaia DR3 3016903123131268992,84.52076208190306,-6.640513702801079,2.6767330293365683,0.048443124,0.8706340778840322,0.04567731,0.5946941801545832,0.038457993,21.244097,0.121561095,1.1070266,3,2.987516952454775,0.1160479579951142,210.5276638395736,-19.321709557369367,-2.3125684905158206,0.12674329941932,0.9991400579489778,0.0859952663882988,2.317974679576455,0.0890226066904624,3.4233405459992547,0.1076753139790554,M4.5,
Gaia DR3 3016919551382685824,83.99679711326733,-6.831112537184855,2.639469950492205,0.04016448,0.9574008429842756,0.035938766,-0.0988497804434111,0.030581322,24.522589,0.080149174,1.0474294,3,6.262132542839445,0.0786576822402833,210.46283347576025,-19.872490711887995,-4.2391329036765,0.1029496269508044,-1.4220219417944406,0.0650545762360822,0.6381377856552719,0.0684429676352188,4.516593186402623,0.099244511336863,M3.1,


==> l1641n_params.csv <==
source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
Gaia DR3 3016949714937621888,84.09115721519565,-6.391646876544407,2.803423416708477,0.42051747,-0.3717562205230484,0.4400991,0.3125307237868844,0.37584504,24.032618,0.11440686,1.0795149,1,5.829475406286421,0.1122048730583946,210.08940386396364,-19.592556913774207,-4.559680957187895,0.8302524651499621,0.6420272520684307,0.6633617073875254,-0.7656114396923623,0.7066808337905446,4.667874280690116,0.8243144647853999,M1,
Gaia DR3 3016548431848965888,83.8546562522048,-6.799034265262272,2.5582432700190263,0.01939547,0.4131791149399682,0.01705262,0.0073006937667697,0.014736175,22.760042,0.066663414,1.2079649,2,4.509834639366474,0.0710527695726169,210.36545014555384,-19.98459244052428,-2.727135642883911,0.0713533191545645,0.0907994854956086,0.0412621819638173,0.4712904903434385,0.037479940495551,2.769048227738598,0.0705752152607104,M0,1.1250409
Gaia DR3 3016562450622220288,83.74601435399165,-6.704892655216738,2.612052927337254,0.03874117,1.100007144691098,0.03294407,0.3915889630801573,0.027802464,26.199623,0.09018729,1.047348,2,7.970395890855744,0.0891743109619896,210.2245944869468,-20.039234573499684,-6.162448954424462,0.1025111214578982,-1.6088068682572043,0.0625495761410021,0.5974473210602493,0.0690474616553437,6.396950832754677,0.1002060358371153,M1.9,
Gaia DR3 3016759469363177600,83.52598693442869,-6.512513955153096,2.411558768195374,0.026594125,0.7064373271230122,0.022906944,-1.3378777759404177,0.019465787,27.852945,0.061044943,1.1389215,2,9.65292040631261,0.0598161764507221,209.93739763793425,-20.14893492309705,-5.302939145964835,0.0887344211144844,-4.231215170111028,0.0503425295925159,-1.9309342241568077,0.0455836085080939,7.053570186763864,0.0742838823555808,M2.5,
Gaia DR3 3016776683592103552,83.33745405122302,-6.375924585269998,2.5374879018518683,0.04742113,1.2785186955144705,0.04625144,-0.011750820923518,0.03775374,26.322235,0.19819492,1.2122475,2,8.14868018947626,0.2072025986399118,209.7179217931311,-20.2553698414531,-5.897821197999966,0.1960728314795684,-2.172703379944608,0.1154809870839302,0.4821462307590165,0.109978410041225,6.303760770257356,0.1879031689542152,,0.5992682
Gaia DR3 3016922398945472128,84.14898175273792,-6.713851110981445,2.597922995300642,0.09815611,-0.2984256403135573,0.091093585,-0.0643791027754316,0.07936762,23.288109,0.09643672,1.0003793,2,5.038020391438224,0.0986420896088717,210.4227649280297,-19.684962934809025,-3.105015200741401,0.2243313069420353,0.4134783449638632,0.1480232708962246,-0.7525294082161107,0.1571398991817938,3.22154997614802,0.220131498341198,M2.5,
Gaia DR3 3016923296594156416,84.09150483642641,-6.69498772195669,2.532621116805137,0.049489424,0.9772236299123448,0.044797458,0.3803201606666534,0.038157124,29.474098,0.15051948,1.1546019,2,11.225593896979628,0.1516337188663683,210.3778091479388,-19.727661530187643,-8.656700240801351,0.1590291821395501,-3.0699719042239906,0.0980518396627385,-0.507633718803751,0.0997341711566315,9.198960731750155,0.1532893160991209,M5,
Gaia DR3 3016926045373231616,84.00075756497401,-6.709429096785486,2.5526941562444314,0.018803215,1.05772596821798,0.016291201,0.4857905445756482,0.013831287,25.870382,0.07712463,1.2877426,2,7.6254680307230815,0.0761064668182622,210.3488665832664,-19.814780002054707,-5.852810586924535,0.0722308202322893,-1.347864312631657,0.0428444513390897,0.8635659149733392,0.0409383327204348,6.067773567066067,0.0705598886288394,K5,
Gaia DR3 3016926904366689408,83.98876229621513,-6.674476215297463,2.6104430280335698,0.038849123,0.797465750898437,0.036546275,0.7787836847838465,0.029017966,28.17435,0.08645135,1.0707448,2,9.94010767076118,0.0860681038211851,210.30996500271291,-19.80986512929321,-8.141108541457768,0.0964475026316766,-1.7635953175552572,0.0660684420838525,-0.1367579027912215,0.0719612925075339,8.3310635246573,0.095287815118713,M3.5,
Gaia DR3 3016927763360145536,83.99271832364111,-6.611978661693311,2.6194918160871548,0.025976289,0.8017802350908403,0.023089554,0.7161191937505963,0.02090017,25.688295,0.067687705,1.1722331,2,7.4570266044288545,0.0654357442890849,210.2523767656793,-19.77847563342247,-6.064786379791999,0.0705804900126922,-0.6920756639457579,0.0466604666328401,0.6741512127330926,0.0479941331893157,6.141260653543863,0.0700979150728338,M0,
Gaia DR3 3016928313116040320,84.17062627600166,-6.688224884068597,2.5259220442595605,0.06329267,1.019436334114658,0.057645243,0.146052856545151,0.048991382,28.60181,0.07857995,1.01756,2,10.35453863225904,0.0759393963991011,210.40857344300355,-19.6542997738048,-7.678823087163601,0.1448092306085389,-3.042978583319325,0.0939211113614758,-0.2917598284365406,0.1110270711521662,8.264935962243515,0.1389681102348709,M5,
Gaia DR3 3016930993175889792,84.30526383450668,-6.583488269701711,2.6173413117034428,0.027911896,0.8730666580260269,0.025284132,0.6544745741510362,0.023083901,29.264336,0.12176258,1.3264893,2,11.027530469262684,0.1200956562762735,210.3723560838011,-19.48789531152394,-8.928881330944186,0.1105817978986678,-2.543711491868436,0.0678710085921934,-0.3300917931479805,0.061404399518531,9.290013485881,0.1079176751917073,A7III,
Gaia DR3 3016933432717079296,84.15389248121592,-6.556680381048698,2.56287330295607,0.03996484,0.1620461624811509,0.040804725,0.1688406284327059,0.033635233,24.824274,0.35885596,1.1429368,2,6.585033146651595,0.3700163300668503,210.27569715716172,-19.61051319635647,-4.633201178891632,0.313646802640059,-0.3784499173377753,0.1789690394561597,-0.3437273810892209,0.1403722160880008,4.661322346344032,0.3122646551373214,K8,
Gaia DR3 3016935563020738688,84.24574857484048,-6.484693663458113,2.551921625216279,0.034371797,0.4340701255365874,0.029810347,0.2133987920990931,0.025624074,21.771986,0.064371206,0.9081206,2,3.5537284239063984,0.0633735098829605,210.2505774485204,-19.496712941482013,-2.196134115468725,0.0861465598418717,0.8025791829221021,0.0537588173563272,1.1796925576228752,0.0566932266700309,2.6189335479344087,0.0783712510316432,M3.7,
Gaia DR3 3016935867962755968,84.16952185702998,-6.502561385464739,2.680728630925976,0.023961104,1.2394275957124248,0.023383709,0.2470842054890115,0.019488357,25.302181,0.066764876,1.2752817,2,7.082084704861626,0.0646641282825877,210.2316526816042,-19.572458227534057,-5.429887382298657,0.0693535226216381,-1.541693988249932,0.0445943256314608,1.1552659337920854,0.0474152437963918,5.761522083237436,0.0671186214461795,,
Gaia DR3 3016937418446633472,83.89248393973817,-6.662018819917264,2.537888190923876,0.033804193,0.6961031048752498,0.031581264,0.7417442672713953,0.025807822,26.041815,0.07486203,0.97868645,2,7.814085221801621,0.0756887951625806,210.25277811558504,-19.88990540893665,-6.240634494899241,0.0885529611937634,-0.6852525300306525,0.0595689018321976,0.413911203892594,0.0635171067189337,6.291773391782918,0.0881715645041234,M3.5,
Gaia DR3 3016940235945174400,83.92819591281902,-6.581045029811094,2.4753903698344515,0.025579413,0.8595578247830714,0.02456251,0.6198893476456329,0.02068575,26.694334,0.09632231,1.2350467,2,8.468475427140941,0.092313823304365,210.1925556630804,-19.82203196523916,-6.577853608951184,0.0912910462488206,-1.269607754555409,0.0570192530187502,0.4332330411428016,0.0563792792700001,6.713252030063908,0.0901708925026971,M0.5,
Gaia DR3 3016945385610297600,83.82894700626623,-6.457081112591589,2.7166511019552746,0.044265237,0.5768622345854604,0.040800538,1.220543062454283,0.03539223,25.647963,0.1470398,1.0152402,2,7.449750207545999,0.1500292437306234,210.0278236971976,-19.85488274155908,-6.72942703227171,0.1404890610584697,0.2212158231288867,0.0933481224831577,0.6301413531691162,0.0876263106950402,6.76248495362804,0.1400738209314744,M4,
Gaia DR3 3016947073533103232,83.98736651989712,-6.493938039166836,2.587754773016725,0.05770842,0.8944253400338364,0.054497562,0.2976037409152417,0.043565575,27.620724,0.1435677,1.1131209,2,9.409127435029356,0.1378220316944835,210.13762505955555,-19.730536276571534,-7.2296893169370575,0.1579861220665068,-2.1585770986353907,0.0995858589388341,-0.115974736128555,0.108608743143774,7.545946782850187,0.1540311986352848,M5.4,
Gaia DR3 3016947206676163968,84.02118781051144,-6.492278960676585,2.526602186496773,0.01749996,1.213209016617805,0.015837308,0.4252733785691227,0.01418288,29.648573,0.09857227,1.0267814,2,11.430114717566363,0.0945443365420686,210.1519948146029,-19.69973021753364,-8.94979895629458,0.0846974479288492,-3.232617998982647,0.0500098933049787,-0.1397822192915523,0.0451411761377555,9.516735761502902,0.0814457761425221,M0,0.95791864
Gaia DR3 3016948654081059328,84.11620221817292,-6.426643289729479,2.619639213672221,0.040244866,1.0315715176776965,0.03855802,0.365515944828596,0.03376707,27.497795,0.13879655,1.0818812,2,9.289692187820537,0.1415528183754801,210.13444177002395,-19.58593993874296,-7.276015378197323,0.1385724901411541,-2.157737787998798,0.0862928535124788,0.2339992921310374,0.0845462804009877,7.592824758562501,0.1350610747943449,M3,
Gaia DR3 3016949680577624704,84.09362713405194,-6.395772917932888,2.6360290211277606,0.20696798,1.4877949644850563,0.19420123,-0.1652232870965748,0.17395245,24.125233,0.18688516,0.996066,2,5.932058084350696,0.1873036467330982,210.0944862546827,-19.592206387475112,-4.043979438186969,0.4575590738011034,-1.7306746790167151,0.3191550716671688,1.6364550724322529,0.3793430769793349,4.69329199444887,0.4321851812607037,M0.5,
Gaia DR3 3016949891031638656,84.1020090830009,-6.3731379722195625,2.710621260678789,0.08492288,0.8271313366871695,0.07650906,0.5760152209516431,0.06734163,27.696407,0.090415075,0.9730909,2,9.496561536674085,0.0922176477865391,210.07695154096277,-19.57463353427225,-7.7988350431046785,0.1611794965990781,-1.7770416218357354,0.1186500695029837,-0.0357854029351623,0.1369513559762316,7.99881150861535,0.1593464602406938,M4,
Gaia DR3 3016950750025105408,84.00456113122814,-6.418798280238193,2.705318277848039,0.03976278,0.4662957787636236,0.03733277,0.7322379073040229,0.031360183,23.074448,0.1847705,1.0143912,2,4.8668277977742544,0.1805693643445286,210.07433578505925,-19.681671154883105,-4.092556153009588,0.1622059764007134,0.8708475872836345,0.097080312593738,1.0585720911173633,0.0876802375952653,4.316012773139922,0.1565344703327154,M4,
Gaia DR3 3016950853104273152,83.94140875602545,-6.433101513349508,2.4872164526676683,0.07089357,1.7361189285358989,0.06990792,-0.213977274347995,0.05605477,33.02613,0.14585175,1.0553402,2,14.819875408045135,0.1487226310104688,210.0581230343373,-19.744200366439447,-11.06500385003316,0.197511731261282,-6.121931756519274,0.1286284164419544,-0.9414686791411936,0.1517252757835766,12.680643591968495,0.1835390532193701,M2.1,0.9366732
Gaia DR3 3016951849536684800,83.96234198992948,-6.378798743499851,2.587136392705361,0.03203594,1.37174978319,0.025097761,0.312213505231815,0.021918543,27.006437,0.07233213,1.0748454,2,8.81321055540917,0.0734932661214837,210.0164083295016,-19.70130988250986,-6.8288076427826825,0.0850424265430755,-2.2852280351246748,0.0504070109932391,0.8521570941186081,0.0568311803797316,7.2512793841986,0.081920702008922,M1.0,
Gaia DR3 3016951952615900800,83.90557421722485,-6.390680785405712,2.594091030533883,0.02792896,1.107808517094243,0.024896976,0.6882170822162498,0.021941688,26.116726,0.061713945,1.0552744,2,7.92808398814619,0.064798659918342,210.00088875486307,-19.757081751878378,-6.474817060499155,0.0731640162993237,-1.126187641272793,0.0475691791225818,1.0028903981556567,0.0535503354409507,6.6481082813834576,0.0721646687133341,M2.4,
Gaia DR3 3016952124414592000,83.92851625909279,-6.362406755031597,2.578458403682024,0.029691955,1.1231734453224074,0.027526123,0.4839416405196033,0.023810774,27.204206,0.10378391,0.98926157,2,9.008412605030474,0.1023658719488067,209.98485995671103,-19.724041565597098,-7.137555820297404,0.1014981206019116,-1.8892771405527071,0.062488964689454,0.5331590836409106,0.0640513205150994,7.402589398997163,0.0992624442910388,M2.5,
Gaia DR3 3016952330573066624,84.05253592568647,-6.394321602652015,2.722284071551925,0.05288277,1.1313340229175055,0.04913099,-0.1596863151061836,0.041811895,24.674389,0.122503094,1.0186217,2,6.474372090344609,0.1202009540353355,210.073723841402,-19.628082907982154,-4.624039194034708,0.1406033096370815,-1.5942781063856444,0.0894761478651673,0.8537442671915336,0.0929272725525006,4.96511232725224,0.1350084285577541,M5,
Gaia DR3 3016952502370440064,83.9911228104153,-6.395518145676707,2.4955803844946463,0.09159199,-0.1596718588176238,0.08154037,0.2225309449984564,0.06964369,22.334572,0.24872726,1.2901297,2,4.145172007003363,0.2541464651501826,210.0458785924492,-19.683206237649483,-2.57043857435352,0.2851444131118225,1.2464816061117858,0.1739781121013454,-0.0034271381342989,0.1668711762338995,2.8567258538710645,0.2675633870206464,,
Gaia DR3 3016952772954085632,84.04777291663892,-6.372809976122525,2.5326613657487203,0.09644062,0.3058792437519752,0.09136129,0.2914746775252464,0.0794507,24.163893,0.07925596,1.0097045,2,5.967262544558545,0.0819104565398538,210.05104931339173,-19.62269587641524,-4.262311381579361,0.2066139162258623,0.023825647254057,0.1461310471644312,0.1968800912923427,0.1637909125845212,4.266922514571283,0.2065305677762096,K7,
Gaia DR3 3016953120847162240,84.07700127723201,-6.344096249751327,2.602572556433904,0.023203522,0.1518441709302634,0.022023283,0.4920141533571387,0.019980384,20.936148,0.082137816,1.2225218,2,2.744193295366097,0.0820173834735294,210.03758329464432,-19.583870948836324,-1.92408857122731,0.0809892877439596,1.8826759097428865,0.0509396477195639,1.1922649990208942,0.0457935798809341,2.944160532128649,0.0648568134760354,M0,1.1709068
Gaia DR3 3016953601883341312,83.94853999913245,-6.360031097210434,2.583427542396842,0.03884636,0.6731658974543256,0.034928653,1.3145094235997656,0.030552035,29.203995,0.21206026,1.141148,2,11.008694421292637,0.2122912514173259,209.9920615283764,-19.70518126317796,-9.612476208721985,0.1858652959385001,-1.27186086024426,0.1123706795606803,-0.1900807909548589,0.0969890926728139,9.698116292257865,0.1848222649004581,M4,
Gaia DR3 3016972980775816960,84.23009408801182,-6.340495315098333,2.6598699517970568,0.03912913,0.7274274587846146,0.03427805,0.7360056635822653,0.030034514,21.556698,0.06645772,1.0587273,2,3.359022963767495,0.0670837971679275,210.1063840174257,-19.446179070862154,-2.808405901939798,0.087774632956957,1.3091992678030806,0.0597013841155339,2.0691888600875874,0.0649823469312545,3.7259480634567335,0.0782269209578831,M2.2,
Gaia DR3 3016976485469132800,84.13492885068909,-6.322168709010992,2.5637029663037127,0.016738312,0.6780853791281473,0.0145986155,0.7767517703606115,0.01292225,26.967588,0.10172931,1.0889709,2,8.772745836397785,0.1067441145738938,210.04411079050897,-19.52257042751116,-7.179091411795153,0.0927861400023628,-0.990513098444211,0.053490702119837,0.2508691941247258,0.0451406432393997,7.251441584241114,0.0921637368757349,G8,
Gaia DR3 3016977546325141376,84.06281184214195,-6.293585697246849,2.516798203278292,0.014358496,0.6278481770227435,0.012739088,-0.2463827588113607,0.011581988,25.155804,0.060909834,1.209905,2,6.968626050372632,0.0594588221594103,209.9829425121269,-19.57387739688042,-4.53972241258397,0.0584762758437884,-1.4460598778401277,0.0337625914179146,-0.0272339018571088,0.0299461325964248,4.764547243865526,0.0566516642204687,K3,1.0084991
Gaia DR3 3016977962937842816,84.06601603197839,-6.247427529519668,2.553775424458154,0.0351653,1.6773233467357418,0.031426597,-1.1488050078832763,0.02853629,25.499393,0.09800809,0.99615467,2,7.318492563224119,0.0959426806712521,209.94065597805115,-19.550360596707726,-4.069113135934242,0.1165170879306119,-3.8213127224355783,0.0749957931135493,0.7901689867392392,0.066994685507697,5.63777257995435,0.0987140525427604,M2.5,
Gaia DR3 3016979680924797056,84.16834644617659,-6.225925792000138,2.556622601764761,0.023725765,0.8733356837741927,0.020217467,0.8047399516994977,0.018566068,24.523455,0.057666354,1.1600482,2,6.340339235554995,0.058308162225745,209.96859828290852,-19.44977986319613,-5.225062420370714,0.0641910396264559,-0.0113948279114879,0.0422156082765677,1.4300501654197104,0.0441389719679971,5.417236437011987,0.0630008250600776,M0.7,1.070257
Gaia DR3 3016980711716911488,84.19810148840672,-6.138979229954947,2.6394908298056614,0.039360847,1.766540868179428,0.032359343,-0.7400291452819875,0.027564498,24.619673,0.0630635,1.078013,2,6.448657778102669,0.0636653511774107,209.90023926718743,-19.3843712329652,-3.978426808391669,0.0991616014352345,-2.8965107077847563,0.0634407590734337,1.5419185319766768,0.0648957029969902,5.157050213958982,0.0865920142358618,M2.7,
Gaia DR3 3017131134355299200,83.7014321445093,-6.5074884614591735,2.5740641919805056,0.025305452,0.341203029436225,0.022173915,0.3386824835344533,0.018362079,24.834545,0.07374533,1.0589968,2,6.6314430224737055,0.0745602255191758,210.0155531875343,-19.990752585436883,-4.923163676089671,0.0788251596733736,-0.229143025283264,0.0475402550177225,-0.1002558035673875,0.0457493164491742,4.929512991539192,0.0787601377979701,M0.7,
Gaia DR3 3017132100725994240,83.70821560370761,-6.470023277341923,2.569335836235083,0.020064259,1.0107540987534207,0.018380279,0.2749994221834452,0.015409577,26.885036,0.05280735,0.99410003,2,8.687152563858493,0.0512774429125004,209.98309785611676,-19.967977735392576,-6.617032849634694,0.0570523871465634,-1.8936756763914104,0.035995185701038,0.1995421306259128,0.0382947836497392,6.885560860408964,0.0557250056280313,K7.3,
Gaia DR3 3017134471547930624,83.72522777626868,-6.397414389832986,2.5556885797331663,0.021417545,0.4725666852811078,0.019573802,0.20306695123479,0.016685477,22.81765,0.06820022,1.2786186,2,4.628498901588661,0.0684966961690382,209.92205465973865,-19.92038446537234,-3.1366761728077552,0.070842526464567,0.4055545416366044,0.0426866839064466,0.7210381395399335,0.041326174721015,3.2439340156626475,0.0693190552198074,M0.5,
Gaia DR3 3017138663436006400,83.69860133747136,-6.3278124221220615,2.5545277242698483,0.029005386,1.1462633041766956,0.025863715,-2.097790409304796,0.023364099,25.065405,0.080972545,1.0627277,2,6.883564281301565,0.0802419682371794,209.84325664345909,-19.912894467387595,-2.681041154234189,0.104607076654515,-4.292562876691136,0.0662562693152995,-0.7867105646301873,0.0526262417527985,5.121815228368261,0.0784037761665444,M2.5,
Gaia DR3 3017139831667091072,83.90560910288484,-6.355332866481426,2.61019357491141,0.047388848,0.5041407805664481,0.041890323,-0.3130766036967654,0.036687776,23.983389,0.16206856,1.0452727,2,5.793770741261687,0.1588491372769518,209.9673166572852,-19.741236258353297,-3.6698557289679696,0.1656187616130961,-0.8528614474495839,0.0948822491699094,0.0300126948917212,0.0889342944738846,3.767773146281433,0.1627396283296743,M4.7,
Gaia DR3 3017142271208496640,83.98880866007183,-6.260481048620427,2.5538209396192304,0.031466745,0.5938093908790302,0.029294334,0.2175828492125106,0.025455175,25.651558,0.11488698,1.0453619,2,7.471444166489729,0.1176853884718378,209.9165572977098,-19.624826416881888,-5.524322213469916,0.1156824987111163,-0.9907893822020242,0.0703692840587067,0.0833291163402387,0.0657796190138664,5.61308678533937,0.1145328350203062,M2.5,
Gaia DR3 3017142752244845056,83.87276541356833,-6.274071299850078,2.50197586103035,0.03913013,1.7490128978629005,0.036660768,-0.2685737598533672,0.029728368,24.055866,0.076975726,0.9875677,2,5.8851541544773225,0.0759164505212154,209.87459125008087,-19.73404558169862,-3.716151391599916,0.1055306332285781,-2.079117499492128,0.0691634490265552,2.049328551022908,0.0795945754908583,4.725701879300264,0.0948895785724731,M2.5,
Gaia DR3 3017143748677281536,83.73937474962617,-6.325868260054062,2.495138903738312,0.043198846,0.545228047473836,0.03783474,1.045198896651919,0.03190849,23.998556,0.0718847,1.0718603,2,5.821369729719577,0.0734099737669689,209.86070560633897,-19.875788521655117,-4.930820481100953,0.0968271383914389,0.965287444062227,0.0720820347086692,1.1471854577082992,0.0764535396934213,5.153717584509867,0.0951522239253585,M3.5,
Gaia DR3 3017144538951245184,83.81114642683266,-6.25205629939487,2.3758893043758578,0.14587016,1.5370835722359348,0.12833944,-0.1455706922864346,0.11095929,23.342003,0.1282392,1.0376564,2,5.171134052615489,0.1281236476806411,209.82452156379088,-19.778943736877,-2.984906679346227,0.3638815406077118,-1.4161359594436078,0.2314929938456907,2.1582908926631115,0.2844373074507282,3.946305679668963,0.3268848668717806,M5,
Gaia DR3 3017144538951245440,83.81068429308853,-6.253565736125351,2.5375270135803127,0.05158424,1.6777592406692603,0.045847986,0.0378082527420507,0.039341364,23.987413,0.05990668,1.0518973,2,5.81462497733536,0.0566614724031402,209.8257368595956,-19.780030761304477,-4.054762679279144,0.1146010726527709,-1.5254695788816548,0.0769591979827383,2.149022998021102,0.0961532764115654,4.835954680039089,0.1079264873893148,M1,1.2224321
Gaia DR3 3017145913340772224,83.86632906656595,-6.237521937066032,2.464486788186852,0.0322525,1.788402201007402,0.030250126,-0.095997776426148,0.024215776,24.45763,0.07930596,1.1559943,2,6.284436297062578,0.0798565828362921,209.8368323042245,-19.723391114895986,-4.169265430699767,0.0967910106732493,-2.071527245699372,0.0610579754891113,2.1633341464335016,0.070041412792066,5.1336160735321945,0.0875075506719714,K7.9,
Gaia DR3 3017148009284871296,83.52060668489229,-6.3963798328792425,2.6115406293347148,0.050995145,0.3538728575568707,0.046984088,0.9032244780260188,0.036810283,24.34587,0.11690459,1.0603571,2,6.164923348344427,0.1199121729174302,209.8242266740438,-20.101772217357805,-5.219519685461788,0.1319744151968457,0.7730386956587267,0.0916518570984972,0.4609427963254831,0.090392511723155,5.296550087877318,0.1309776099202132,M4.0,
Gaia DR3 3017154297116985088,83.39332450460637,-6.231255361484981,2.7917344074170147,0.03619847,1.2016689659453068,0.032047946,0.4662364635943234,0.027931122,26.112404,0.071226455,1.2103865,2,7.955344235794868,0.0698314222542841,209.6066409873681,-20.140888966971737,-6.6539726380393205,0.0821385593181412,-1.334707418366378,0.0549327627683908,0.655579961210063,0.0614182120297242,6.818106837382235,0.0810946082184427,M2.1,
Gaia DR3 3017159588516633472,83.83706859758475,-6.121526504657985,2.642144310024051,0.075660944,1.5191983545206271,0.061274603,0.407602631481401,0.055464815,26.440939,0.1445669,1.0373158,2,8.29032464576758,0.1500931945505024,209.7128431668353,-19.697380032142576,-6.676269632583107,0.1807915570306198,-1.92889398109088,0.114215605061715,1.2889034036917604,0.1338637030154242,7.067848341701186,0.1753046078436399,M4.8,
Gaia DR3 3017160683732338944,83.79189756930852,-6.093468690037956,2.532159808478612,0.34686658,1.5983174675281475,0.28169677,-0.3784868520675947,0.27075806,25.908548,0.11941101,1.0718496,2,7.757056073496555,0.1227731207366896,209.66479695998052,-19.724925054919197,-5.2521088720475495,0.8161440877247189,-2.8113779006925483,0.5287792171150342,1.0740341310712305,0.6117239288678908,6.0532671028998015,0.7573215814431652,M2.3,
Gaia DR3 3017163539886560768,83.65061077028881,-6.092976944270009,2.6828442637717163,0.022809293,1.3255764704315092,0.021463687,-1.0966512678421254,0.019937303,24.230139,0.112801865,1.1490568,2,6.086379185014293,0.1159610246460425,209.5973003507233,-19.85023912546792,-3.4339411968444304,0.1081523029911945,-2.591774661770927,0.0633437108180914,0.5224776298079501,0.0533401632670407,4.333847126333934,0.093914737696151,M1.0,
Gaia DR3 3017165532751368960,84.00460127192956,-6.258734613162875,2.529737642014809,0.02253271,0.2173816111055002,0.020265993,0.4362487103957992,0.017436223,23.388369,0.065764986,1.0646791,2,5.204753632408676,0.0679453702310168,209.92236408719617,-19.610008401513973,-3.801893562008609,0.0710234738412022,0.7041028766716693,0.0446697351019658,0.4395500263235039,0.0420807089629124,3.891446998665255,0.0700196600595711,M1.5,
Gaia DR3 3017165670190318976,84.0277341403561,-6.240546281959347,2.580967039248248,0.019079989,0.4709097211512738,0.017330585,-0.0079566635930672,0.015541628,24.714493,0.06272824,1.3175087,2,6.532605723422109,0.0622007044107739,209.91603616721383,-19.581301873109737,-4.556498136710317,0.0644391554357196,-0.7454209589436402,0.0390730979714214,0.0405486203869198,0.0367088061358832,4.617247217389636,0.0639042478688116,K6,
Gaia DR3 3017166082507174272,84.0615027763783,-6.221362979210922,2.6665058978601754,0.028559925,1.8045992394833967,0.024409844,-1.219379722483331,0.02196381,24.413553,0.07935242,1.1002083,2,6.234215771585424,0.083214677299415,209.9137951233032,-19.542695818190303,-3.3708498095218733,0.0949542642027228,-3.4212784563888192,0.0596948719336001,1.221813069247654,0.0521136557822838,4.9558654028018445,0.0776829226857405,M1,
Gaia DR3 3017166907140902912,83.95364052633415,-6.202192249360012,2.4665009100271647,0.01395239,0.637431739351172,0.012647732,0.1659461059455576,0.0111423405,25.397472,0.048651285,1.1776031,2,7.224534421687122,0.0471378945283691,209.84460178479264,-19.629964826351944,-5.123442517805478,0.049216099487277,-0.9524048115195284,0.0292869437751466,0.234808902762289,0.0279889462600444,5.216500108221883,0.0486492879368868,K4.0,
Gaia DR3 3017168178451197952,84.10887646779805,-6.134359154319157,2.585290164135038,0.023717597,1.530149119514288,0.020171197,0.4496279355886338,0.017626416,27.10688,0.090317346,1.1428715,2,8.943148317380242,0.0892689136541716,209.8536828698803,-19.461595982256853,-7.141663788674306,0.0854876125587387,-2.2574373165361976,0.0504572176077535,1.280818550644404,0.0513551236505216,7.598676270787354,0.0821895530722492,M0.0,
Gaia DR3 3017169621560199424,84.10306734933103,-6.0870117881512975,2.559832264270401,0.05749972,2.799694996338153,0.046380702,-1.132863229260112,0.039052956,27.03232,0.13566853,1.1042486,2,8.867543385338939,0.1317374467993692,209.80605584057963,-19.445521143885188,-5.523434008002322,0.1753391127094303,-5.556800620454737,0.1236649616086406,2.084021869101969,0.1198775149112014,8.107373404940592,0.1496781485525836,M3.0,
Gaia DR3 3017172950157128960,84.02621537339557,-6.05428375633625,2.668743651945885,0.1690974,0.7898037661142474,0.15784238,1.1055875344680517,0.12815493,26.249727,0.36633772,1.0626931,2,8.079285310145277,0.3710431762660572,209.73865789669,-19.499126997038086,-7.175447598851007,0.4030313915808464,-0.2698453987181324,0.2900528275537143,0.8568121902593724,0.3140356567128488,7.231458491372477,0.4017827670630575,M5.2,
Gaia DR3 3017173401131432704,83.99550298723051,-6.044358364602998,2.7930666927325465,0.102881536,1.436518164395696,0.08359035,0.0454521923360387,0.06887212,28.261395,0.2633744,1.0833747,2,10.10869418461175,0.2533425818241915,209.71470265128391,-19.521962144048448,-8.062787668518066,0.2703930819410103,-3.102734225370682,0.1620333828407917,0.2428923243790297,0.174082005401754,8.642598066677396,0.2589196617175229,M4.7,
Gaia DR3 3017173740431147904,84.02922930991727,-6.030581215552545,2.602194729220477,0.24260782,1.19239447505345,0.21057616,0.6637610263578005,0.1844779,26.028547,0.32922617,0.95808303,2,7.866995253086722,0.3316061614946315,209.7176179021201,-19.485807752501696,-6.500703358192888,0.5186364526041077,-1.100678210201238,0.3550615010460568,1.2633393034874274,0.432076714161587,6.713170850601688,0.5120815237101863,M3.9,
Gaia DR3 3017179688963523456,84.1403994991447,-5.964892707434788,2.537575426480001,0.036632333,1.300395101738908,0.031954892,-0.3590012078180926,0.028675266,26.826122,0.07797217,0.9903279,2,8.681494532727317,0.0763635736628286,209.7080366234972,-19.35752211154148,-6.02723413370258,0.1015759642394866,-2.932054858320157,0.0628458432880453,0.4718922571634039,0.0654424932974968,6.719165074400174,0.0952643584515509,M1.9,
Gaia DR3 3017180960273832576,84.20421069498998,-5.946978996162715,2.528023747236521,0.026720934,2.806164660153648,0.022105914,-0.7259914474912081,0.018421093,26.175072,0.05900179,1.020556,2,8.030383289642453,0.059191617666253,209.72129150847547,-19.29277277072834,-5.212273325278321,0.0774042512074035,-4.65615503333629,0.0543487214864988,2.812124431721646,0.0588781588157606,7.533632372989579,0.0669275559706834,,0.9815705
Gaia DR3 3017182025425726720,84.15071719433813,-5.924679238553129,2.4850524225764388,0.023033584,1.3568471293895688,0.018845439,-0.1942058959852026,0.016251853,26.406528,0.07612192,1.0529512,2,8.269023784951784,0.0770326253852731,209.67484868322595,-19.33028528579605,-5.767112316525669,0.0799314513935208,-2.5903471941679754,0.0462657796912054,0.8835535007505619,0.0451065505370403,6.383584404270421,0.074873620560507,K7e,
Gaia DR3 3017183537254269696,83.83736276185125,-6.066815006631092,2.62275508338934,0.070198104,1.3051790844271811,0.06608231,0.3431665055786539,0.055487085,25.481596,0.15488149,0.9935964,2,7.331132142831758,0.1523552901815659,209.6610572679528,-19.67256174930233,-5.781187668151902,0.1798667695938721,-1.353888633007216,0.1177403754911961,1.2699720489002333,0.1351654886477966,6.071900385378998,0.1755470087912611,M4.5,
Gaia DR3 3017184808564584192,83.85204073153442,-6.029556243376202,2.67353866738278,0.042592566,1.1208268470659404,0.0394172,0.9190395533027084,0.03441103,25.630226,0.117843084,1.141622,2,7.493982814318772,0.1194537353140783,209.63266668937905,-19.64278835309416,-6.559190008649686,0.1215449292815077,-0.5076155598005698,0.0804661450980612,1.343807758912316,0.0850723714268146,6.714645665933122,0.1200996037575164,M2.5,0.61617225
Gaia DR3 3017186251673566208,83.99022282773419,-5.955120310106007,2.604461878867089,0.024991501,1.210015422628379,0.019902637,-0.7127141238445348,0.01749459,25.243408,0.07727833,1.0991955,2,7.105139203091683,0.0750614929170622,209.6276177839224,-19.48656970291964,-4.500675461772849,0.0824413429771351,-2.5264942055001995,0.0471580709330696,0.4847874100110116,0.0436807625096377,5.184040066929992,0.0752842542429951,K7/M0e,1.109699
Gaia DR3 3017186629631431808,83.86802158059055,-5.987032655741157,2.581329659273862,0.0451747,1.5477996335906026,0.041185062,0.7487365906962472,0.03525006,23.583998,0.080006115,1.1223744,2,5.448859329782119,0.0791803866053822,209.59991303039124,-19.60948561616861,-4.607957035764363,0.1012332065719928,-0.1982201003612829,0.0714009821463408,2.658499541108048,0.0901873091255312,5.323549479596225,0.098558202076177,M2.7,
Gaia DR3 3017187557343662336,83.75219124448732,-6.023213323081268,2.6455693568658933,0.036320303,1.3115342768258629,0.03551099,0.2862188238350278,0.029283267,28.92467,0.15542378,1.1185616,2,10.787592833416268,0.1509525850071969,209.5792735393846,-19.72865413730254,-8.64172689918762,0.1395574424530868,-2.940934364869236,0.0846349143410455,0.0289845352762574,0.0817306696561802,9.128492692766802,0.1349003799606437,M2.2,
Gaia DR3 3017189859446112640,83.86836551312743,-5.941125348581134,2.783883460330647,0.046048947,1.1998353070083017,0.04098433,0.4690362726050644,0.0350386,25.574163,0.10899117,1.0507525,2,7.447987949922232,0.1088228092060655,209.5565452663887,-19.58854635727954,-6.264992485948815,0.1160858555354951,-1.103713646707746,0.073979838005805,1.0821623501816546,0.0801427114801799,6.452859057431419,0.1142078547864298,M2.5,
Gaia DR3 3017193295419929472,83.95055788701859,-5.899262875736685,2.509369740392318,0.03846733,0.3597968665355865,0.035104733,0.591743060353034,0.0296805,24.917345,0.094057985,1.0180205,2,6.78387593370298,0.0984674556184347,209.55587514202855,-19.49669983040629,-5.340720126644967,0.108985743537407,0.2154384188185645,0.0718815064940446,0.3319429282927819,0.0711784611789367,5.355360986067817,0.1088157266259198,M2.1,
Gaia DR3 3017272838225693440,84.40593118624717,-5.872698766840987,2.609646533799799,0.041262675,1.379370415374713,0.035489473,0.516554695771088,0.02973753,28.304972,0.09287783,1.0636913,2,10.163576430098804,0.0917439097739946,209.7464972882272,-19.080144910404037,-8.292945935622175,0.1043288134953816,-2.5386870549824607,0.066162442660764,0.8617869014943347,0.0764247622039867,8.715535607056808,0.1014055899605565,,
Gaia DR3 3017276377278749824,84.32604229576177,-5.82243422611621,2.488861998794083,0.053573668,1.6713423040594992,0.049332403,-1.446752829279813,0.038604014,33.94335,0.1308958,1.1094787,2,15.806201176859204,0.1295411480335572,209.66116801039848,-19.12853255455746,-10.755328201166158,0.1790514275307206,-8.004533381957486,0.1116839785595732,-2.0051946937691696,0.1004085758685918,13.556195821010844,0.1573205522978897,M4.4,
Gaia DR3 3016549256482687232,83.83533797627855,-6.79050600747859,2.663137287464663,0.029003274,1.6063192595014586,0.026962433,-0.9142345720106044,0.02325209,22.456316,0.07318278,1.0902206,3,4.204650082874061,0.073974893696283,210.34823465017456,-19.99797039922159,-1.848195026616125,0.0891216930036049,-2.0730094036322555,0.0557568096146071,1.6461175067788645,0.053934105942681,3.2284509737767744,0.0681249590032272,M1.2,
Gaia DR3 3016567260985511040,83.66086147370284,-6.599062030661177,2.590475816517536,0.044707645,1.2944758119610125,0.0402444,0.2751652671802341,0.035074808,25.56038,0.09752152,1.1055647,3,7.34386749815568,0.0960807873187076,210.08359759628652,-20.06771588500726,-5.544228727645192,0.116463204033752,-1.604556739549821,0.0753927285926538,1.0320406527952493,0.0840433479036329,5.863291091520446,0.1130140396601501,,
Gaia DR3 3016907559833965824,84.40930006889735,-6.554321481908839,2.600571885178348,0.015675168,-3.402244906416977,0.013960923,-3.213703407513015,0.012505274,28.81738,0.05037056,1.1321826,3,10.579386318261289,0.0503924599127006,210.39356699102723,-19.38238464155304,-4.220621776623652,0.0670162821247761,-3.187737982671706,0.0317196952489318,-9.664257576214949,0.0542405157776173,11.01695040049222,0.0548390397610652,,0.962332
Gaia DR3 3016923262234416384,84.13133479006812,-6.6870637675621865,2.671281575575467,0.03162683,1.2650636287635866,0.028888946,-0.0181645070799798,0.024381552,24.432186,0.057296656,1.0540093,3,6.1896304255712815,0.058921555274007,210.38900071492992,-19.68871708026027,-4.371246587533851,0.0771143460219423,-1.5525315822167158,0.0497205759864492,1.2465025806910734,0.0549502025929354,4.803323820697099,0.0733928739068238,M1.3,
Gaia DR3 3016927316683548160,83.99033737872134,-6.637021584003367,2.490483629599076,0.015457903,0.9347727739167736,0.014435952,0.3485210062099379,0.012460253,19.603775,0.07036206,1.1780002,3,1.3680904176825224,0.0697770161071006,210.27507506038648,-19.79176325172454,-0.4549994274189366,0.0655572891475813,1.4823926577284112,0.0391501657590925,2.7399332294716032,0.0364161841029077,3.148292644053496,0.0378683207059259,K6.0,
Gaia DR3 3016928343179900032,84.1717347737142,-6.6836115390492425,2.525874772403538,0.072447084,0.735560277542366,0.065936305,0.5485501716152588,0.05451907,26.43382,0.26204035,1.1677486,3,8.181117042328015,0.2576996100861661,210.4047090507733,-19.65125828132497,-6.295593402385931,0.2539186966749515,-1.223912402588013,0.1561374085917563,0.3087087771840648,0.1508501625001551,6.420884593767786,0.2508414525638422,M5.7,
Gaia DR3 3016929343908106752,84.13677188408222,-6.665218702989745,2.589155166255524,0.022205463,1.3373498783156024,0.020026382,0.5246121349638021,0.017301043,27.231604,0.059139352,1.0518837,3,8.984628494196572,0.0577905404225059,210.3707885715249,-19.67414625221512,-7.096951599808345,0.0626585797725805,-2.213642738278395,0.0398729799128503,0.9006472241359873,0.0448564253028968,7.4885313383265455,0.0607804761846205,K7.5,
Gaia DR3 3016940648262031488,83.94708710658335,-6.556488122004599,2.622356677619764,0.03683023,1.1214422911687236,0.034544684,0.4678895957858079,0.028428027,25.995653,0.07391551,1.0116156,3,7.774753151145627,0.0728781947025897,210.1781035297572,-19.794276438369558,-6.122444019404194,0.0894324057242211,-1.4335911858526345,0.0603952026649375,0.8591561829968475,0.0684615625479677,6.346467821211595,0.0878378228434324,M3.0,
Gaia DR3 3016942087075147776,83.78367917772056,-6.563554202939468,2.697536594676897,0.035719115,0.8013793720116829,0.03093471,0.6434420951978697,0.025315652,22.233894,0.07840351,1.1485023,3,4.024580556049789,0.0827563310058024,210.10775747646272,-19.94269004814504,-3.3107966938105227,0.0898355641637939,0.826299265973546,0.0580506234251076,1.6737150666988372,0.0608545143029672,3.8007193199695504,0.0836741229759829,B8/9V,
Gaia DR3 3016943736342835456,83.82398782324665,-6.528937922268304,2.5411168305264065,0.17261381,0.4117864226389183,0.15146625,1.3487258029057851,0.159533,24.987217,0.16087903,1.2882818,3,6.783961781775855,0.1639389183492686,210.0938368564514,-19.89140008021252,-6.0485926606267775,0.3220486903220239,0.9408837665227168,0.306564289986077,0.7986425829947992,0.3017916288906856,6.17321354009941,0.3213685337632493,,
Gaia DR3 3016944221674822016,83.88628758901999,-6.505040454934687,2.609626932170764,0.037830044,1.281877794838762,0.033078007,0.6487343454494425,0.02864556,27.152004,0.07092306,0.945639,3,8.94181762695474,0.0713705133719965,210.10050267943325,-19.82534672024971,-7.281410315067439,0.08801206190826,-1.8513727575762005,0.0592863564865316,0.8462210774496839,0.0701766483519626,7.5605957024420976,0.0863542999389551,M2.7,
Gaia DR3 3016945458625349760,83.8617983230415,-6.446556899029852,2.598269228680083,0.018259598,1.2716817937247678,0.017228669,0.6037217394971925,0.015222823,26.56038,0.05102529,1.0621952,3,8.359016967374057,0.0502467553881122,210.03332938093405,-19.82097817148296,-6.75375147243771,0.0525487510038928,-1.6042527515344602,0.0343189658200793,1.0094726480783225,0.0375087294248369,7.01468608488496,0.0514829511725083,M0,
Gaia DR3 3016946145820165888,84.08250048638133,-6.522017973896128,2.614550335820743,0.023905724,1.4343008538789013,0.020750687,-1.095768726797017,0.017810596,23.58311,0.062137578,1.0371084,3,5.362372218034367,0.0611929686942608,210.20914804441853,-19.65850755304933,-2.545879857267783,0.0764255729323098,-2.668765087726854,0.0469991347989882,1.022394177600212,0.042223204129642,3.82741442693398,0.0615261831286359,M0.6,1.0933319
Gaia DR3 3016946145820166016,84.07777712725137,-6.523785573818525,2.665045964734544,0.03962352,2.1348916898848285,0.034097064,-0.7964030931912801,0.029464712,29.063526,0.22387224,0.99827605,3,10.852960681868025,0.217176523603913,210.2086024271076,-19.66349580120108,-7.537141833109088,0.1958541412533817,-5.423436380307265,0.116346827499325,0.4210953949865246,0.0989389245738893,9.295132624945287,0.1727708623038834,M4.9,
Gaia DR3 3016946626856500736,84.07376017904639,-6.476771413654485,2.647412194566171,0.028611174,0.6515294127941144,0.025260212,0.6916844273358685,0.022045877,22.658073,0.07165724,1.0139658,3,4.446312847761149,0.071193286010796,210.16204275650887,-19.646068610476803,-3.617184709633292,0.0762349364010124,0.819144674332108,0.0498655799639783,1.4856593152455029,0.050458868153888,3.995273059762909,0.0722524978325501,M2.1,0.7353442
Gaia DR3 3016948276123938560,84.11128201495656,-6.441365057628686,2.494837107750191,0.016704414,0.7273895179891238,0.015809959,-0.1246911714673914,0.013945975,25.400473,0.09895874,1.2142742,3,7.189634036478616,0.0954274285821712,210.14610117522196,-19.596893361988737,-4.771532976635907,0.0885674156678005,-1.553780101094958,0.0508619867895331,0.1460411682062314,0.0437758759804755,5.020267679366671,0.0856479604695637,M0.5,1.228962
Gaia DR3 3016949169477137920,84.05482168466604,-6.42808659124799,2.551801904651965,0.03848343,1.307377267495934,0.03596956,0.6769582306788896,0.030770626,26.96588,0.085011214,1.0023564,3,8.759039506471346,0.08650517411287,210.1068689802148,-19.641147233538582,-7.077834666240668,0.1001938425015633,-1.7617170825618018,0.0676598327471932,1.11188116620436,0.0776111416557777,7.3780532913084995,0.0981644481981934,M3,
Gaia DR3 3016950440787412864,83.9209168475903,-6.447349108130387,2.597736947160372,0.013493906,0.9764323821389452,0.0123667065,0.2629089646891156,0.010758502,26.71446,0.045603782,1.1409855,3,8.510489672526557,0.0455940392914421,210.06199261486728,-19.768784230302224,-6.495444725640364,0.0453571694814754,-1.8403110971709111,0.0278615577129076,0.2663405207500409,0.0271407456228821,6.75636621204128,0.0442739237267222,K2.0,
Gaia DR3 3016952158774377344,84.02151360433429,-6.423716832220522,2.509427100563752,0.021139314,0.7695515419634269,0.019778332,0.2583814574870633,0.017036784,27.414825,0.10396597,1.1597703,3,9.208200408000254,0.1016181046173813,210.08700664503985,-19.66880130071729,-6.88923700657756,0.0942635013902679,-1.9680889474634569,0.0552829075437358,-0.1965529048642613,0.0498163266571789,7.167537490821806,0.0918764206874723,M1.5,
Gaia DR3 3016953803745929600,84.01755951340441,-6.345579224940563,2.6408123648933968,0.01704224,1.906332645290668,0.014308612,1.091313788483372,0.013379811,22.648758,0.06288563,1.0576315,3,4.454135870039464,0.0636399214132236,210.0109304942376,-19.637368783821803,-4.15753679226672,0.0587086184435133,0.1778544932840873,0.036182402299982,3.696957733246425,0.039517600959797,5.5663489722836585,0.051117492416684,F0.0,1.5929798
Gaia DR3 3016953945480766464,84.04349628322743,-6.333757763100601,2.5979974419045044,0.015228009,1.193786176326973,0.0137061635,0.6066680302668578,0.012196958,26.921873,0.0551179,1.079421,3,8.728619972948477,0.0545484314330236,210.0119528151498,-19.60902565033876,-7.069343162835837,0.0522096169670919,-1.6910387914865908,0.0322037033016035,0.8669596028044033,0.0325504340580871,7.320303538866471,0.0511111795671015,K3,
Gaia DR3 3016954048559939328,84.03955542603721,-6.310097350145852,2.5999531103483977,0.023136623,1.321753561877949,0.02135888,0.573796464044489,0.018285621,29.710665,0.11975965,1.3413656,3,11.52393776336291,0.1223184104221031,209.9876312169,-19.601939218907976,-9.364858828295404,0.1092641650436025,-3.115545072098797,0.0637200367183051,0.1031273825215226,0.0580877192250218,9.87004747846773,0.1056064627920064,M2,
Gaia DR3 3016954632675532288,84.35543424711409,-6.553434983937679,2.6948374459212108,0.014610573,-0.9244479510365924,0.012354849,3.30457704124658,0.011135737,17.530264,0.048809525,1.1453133,3,-0.704292627008292,0.0498177729428676,210.3674119969371,-19.4298814968912,-1.894178762057272,0.042536710856589,7.824575647985341,0.0414278758986111,2.8421437397411644,0.0266463555220107,8.537545214581527,0.040116557317896,K6.5,
Gaia DR3 3016955182431343488,84.401821073684,-6.517947125538724,2.469922557370096,0.035958115,0.1859984659100361,0.031499133,-0.6885961129896984,0.027739568,21.021152,0.084913045,1.021927,3,2.789416513517823,0.0856197312541385,210.3555454401643,-19.37280284840743,-0.3931079504083588,0.1160229737842696,0.1466826660516744,0.0640379855806804,0.372226361134329,0.0622274197166572,0.5608940444661467,0.0927258408586713,M0.8,
Gaia DR3 3016955800906636928,84.2952153647377,-6.504209272939229,2.581172821427544,0.05692288,0.9655624214540408,0.047740836,0.6098138445460518,0.042355165,32.062405,0.2887796,1.1439257,3,13.83341854386346,0.297990748357929,210.29237851771336,-19.46144983158461,-11.169238177747555,0.2686356268696137,-3.93029999975326,0.1561511937553285,-1.1134836564332795,0.1361586738807758,11.89281234243852,0.2578304053185748,M5.1,
Gaia DR3 3016958790203874304,84.29960727447347,-6.488048721347028,2.464402041115268,0.055345163,-0.8855528012121366,0.048007302,0.1280106206165817,0.041793585,20.806334,0.1566627,1.00459,3,2.58519458239043,0.1591553015042587,210.27910901381472,-19.450329558031772,-1.0195273368723266,0.1830722763648951,2.4884409278359385,0.1118277494443488,-0.6624360112476406,0.1035290491856629,2.7695840321168537,0.1234919155547667,M3.3,
Gaia DR3 3016977722419674752,84.03898436906238,-6.286336726940856,2.4585942296797216,0.022731613,0.6593581062079404,0.019906092,-0.2498760482497489,0.017618341,26.184206,0.08763181,1.1031116,3,7.99403138401274,0.0875966538316917,209.96480835979705,-19.59180993420191,-5.2678754066163975,0.0887612850099618,-1.9466045762347333,0.0506857984910323,-0.31071121842725,0.0466343709052794,5.624617510294227,0.0850012230048233,M3,
Gaia DR3 3016978169096309504,84.15229678553858,-6.24032225254082,2.625632979042383,0.036760937,1.3941884339633248,0.03246814,0.5678921225301449,0.02916657,27.41844,0.0843095,0.99775153,3,9.23391790424126,0.0835867470270685,209.9746707474286,-19.47049292674262,-7.523276907408444,0.0941708895447619,-2.155971095662352,0.0630714490395482,1.016128746013699,0.0703200386068798,7.891794752738572,0.0918593785366937,M2.8,
Gaia DR3 3016981948667520128,84.32297852559103,-6.213357554846145,2.544164580880848,0.03938422,1.17310448951656,0.035702243,-0.6915338755428799,0.030144194,27.400616,0.08203424,1.0953403,3,9.21966376411972,0.0869624220373929,210.0296730382412,-19.30671022964453,-6.0406853312074205,0.1150188288923019,-3.63138772590861,0.0703003469333336,-0.1609903648606216,0.0694825601863015,7.050019431471247,0.1050058062070476,M2.7,
Gaia DR3 3017132341244166400,83.67100587985854,-6.464088774452395,2.583318183092316,0.032516018,1.324701867598215,0.02922597,0.5396973507553373,0.024283813,27.274023,0.079387315,1.0604047,3,9.07648412212263,0.0772534114608822,209.9598603781065,-19.998396494309407,-7.271058218243699,0.0862217346557695,-2.0230594178946437,0.0556448440275721,0.7320611632504495,0.063727330688166,7.582675686600413,0.0842257147148605,M1.4,
Gaia DR3 3017133646914217216,83.70959630431477,-6.44678215279821,2.5868185537724293,0.03752008,1.0219647612307057,0.032119464,0.223457663897449,0.029454412,27.158686,0.070774704,1.0130236,3,8.964288732594877,0.0702478562050182,209.96163297386727,-19.95635912959768,-6.829772794903053,0.0925852033591457,-2.0881680273312213,0.0587155966643175,0.0767879032175917,0.0651562568748691,7.142278244541218,0.0901858350947345,M2.3,0.68499964
Gaia DR3 3017137598284115456,83.74800994729954,-6.361109685837481,2.634104292016967,0.0139406035,1.1958183914204743,0.0125670135,0.7095877596766915,0.010789953,27.418957,0.06757617,0.8567788,3,9.2342238621045,0.0683235534788839,209.89830089557069,-19.883890692002492,-7.66265993794949,0.0618415062750038,-1.7301569149030342,0.0361587962339286,0.6214297363945462,0.0338865591291601,7.8800999481046095,0.0607157086323347,K1.0,
Gaia DR3 3017137770082812928,83.68814579744847,-6.35201400688092,2.6414855107539585,0.032668795,1.1411699722212842,0.02909991,0.5619587250705034,0.024887323,25.60935,0.059840966,1.0290719,3,7.424347571907361,0.0578580752380208,209.86132580372987,-19.933022018277843,-6.033193998329033,0.074110655655599,-1.031680899775779,0.0499256571304474,1.0163448929616417,0.0585452526073506,6.204575105668787,0.0731713416493701,M2.5,
Gaia DR3 3017138044960728704,83.61955534373568,-6.3688665270881,2.5806315012145724,0.027105374,1.5464851764197098,0.025070973,0.3883419579130164,0.021711636,26.951494,0.07038811,1.0167171,3,8.764960116477914,0.0695793459365935,209.84489176877256,-20.001522638093213,-6.905319593522931,0.0755288192921729,-2.248180742529314,0.049357195701741,1.0702311900104178,0.0549412658144561,7.340514296685381,0.0730815831087264,M0.8,
Gaia DR3 3017138079320466048,83.62607831691659,-6.366950314835303,2.631112538249305,0.03653593,0.4259148705686937,0.033116676,0.7666208263954734,0.028717779,32.776257,0.13658206,1.3083477,3,14.595467475470802,0.1426601119333262,209.8461564550128,-19.99486792078944,-12.070602730943822,0.1329554758822872,-3.294370480381985,0.0832439918400341,-2.3817613016402728,0.0746181696433012,12.736762306342683,0.128587317814837,M3.3,
Gaia DR3 3017139281911288576,83.85709733227411,-6.388613413826839,2.5381370352296773,0.03257175,0.5737488431917832,0.030449083,-0.3610153198108976,0.026756672,27.109905,0.10543736,1.0197717,3,8.917475404709238,0.1023472603054392,209.9760224300537,-19.799243847490494,-6.053680629659312,0.1125226377762908,-2.408666986096364,0.065493537070307,-0.965164357947346,0.0633546094878609,6.586369869182478,0.1065644624434868,M3.5,
Gaia DR3 3017139350630769664,83.83060369541266,-6.4040458632854245,2.6350865602167386,0.031148162,1.0141894519567651,0.027823424,0.3695011217433606,0.024518041,27.259638,0.07447057,1.0093172,3,9.06562700717236,0.0749530680757755,209.9781747065996,-19.829694820031083,-7.146149406998155,0.0840203901788956,-1.952162246448296,0.0540575927895113,0.1674552139197844,0.0572367381440666,7.409887315760413,0.0822820721857036,M2.5,
Gaia DR3 3017139625508667264,83.8924162104747,-6.382722906106787,2.748589840740505,0.03549101,1.3837916263703005,0.03081379,-1.425960492562239,0.027394824,24.080845,0.12277948,1.0235099,3,5.888562758274439,0.1168531491832759,209.98711062907887,-19.7652170096695,-2.990939834854765,0.1244752353677132,-3.066679348871986,0.0760841097121463,0.4295220700356275,0.064161181648314,4.305198315196019,0.1022564025125856,M3,0.6633278
Gaia DR3 3017140725020295424,83.8432844694291,-6.345461528844677,2.6005862929451897,0.018375805,1.0380442899463505,0.016578192,0.5807178061596494,0.014603317,29.563686,0.122479334,1.0276697,3,11.37857058478013,0.1198135840242862,209.9284795063732,-19.79221143916197,-9.232163885174325,0.1046219674484358,-2.7243992423719874,0.0602133901896737,-0.3731568261241236,0.0519587851017605,9.63298745205438,0.1017244754526493,K7.8,
Gaia DR3 3017140931178719488,83.86080045353897,-6.319228964493551,2.538979066648692,0.022845015,1.2536587423722787,0.018996831,-0.8624742529818477,0.017147731,35.999966,0.10644056,0.99975514,3,17.81743817038053,0.1067367024292245,209.91183298435084,-19.764901218473803,-12.963252816282722,0.1010444536091658,-7.748628975950481,0.0583112409364667,-3.282943515745952,0.0496313649056373,15.4552545340858,0.0902703403344893,M1.2,
Gaia DR3 3017141068617678208,83.81794833441768,-6.31200706091261,2.5811514750922666,0.06853615,-0.1287051913293003,0.059508063,0.2319985037878356,0.053472865,24.940823,0.22309095,1.0461332,3,6.757836923945014,0.225857582403539,209.8847045079214,-19.799752124123422,-4.928626366871547,0.2308106568975902,0.0827272156886351,0.1400089112630205,-0.8669907349351398,0.1280416577739883,5.004984974093368,0.2283806761668257,M5.7,
Gaia DR3 3017141721452688768,83.95164676735462,-6.293393113445116,2.771302360319311,0.040645387,1.2161370675870242,0.037564553,-0.4378711596236678,0.032009304,23.93958,0.16412899,1.0477934,3,5.759016067637228,0.1552594711382117,209.930239047103,-19.672593311990795,-3.889030925974573,0.1511363671041527,-1.6135885149178648,0.0897402960449803,0.9756399615599528,0.0807919691842429,4.322048446426091,0.141242878431722,M4,
Gaia DR3 3017141721452689664,83.95120258226248,-6.299830694764583,2.6265841073360043,0.029968528,1.3254859278578743,0.027438484,0.56271879221461,0.024031896,26.243595,0.07561552,1.0172995,3,8.061184357113051,0.0749701604401022,209.93614222749625,-19.67587046581796,-6.546032272452414,0.0810787479360864,-1.5391348825399689,0.0530189548443301,1.2055345777159312,0.0595202711799068,6.831748554850988,0.0792994109834634,M2,
Gaia DR3 3017141755813176320,83.92015297645379,-6.3018579193187145,2.5926042837369785,0.04969973,1.538402105461213,0.043696865,0.636558245582505,0.039527357,26.910204,0.07896763,1.0957763,3,8.726920533709778,0.0807287229879303,209.92339138636112,-19.70437395164141,-7.139583030919674,0.1095896808692469,-1.945517258414526,0.0768342366373199,1.3852661368218635,0.0963631484926474,7.528455720000636,0.1072840736471157,M3,
Gaia DR3 3017142580446150912,83.90350794131223,-6.275279491936888,2.555912146124586,0.022716885,1.6316445165759423,0.019579962,-1.4411728825876726,0.017381627,25.975508,0.064022854,1.2997165,3,7.794947071877007,0.0644674336894965,209.89027867598045,-19.707265015435844,-4.166488706689767,0.0785762771707001,-4.347815958743041,0.0490389509151731,0.2613733895804744,0.0415000547773575,6.027557366201903,0.0648429531187417,K4.2,
Gaia DR3 3017142717885109248,83.86084870258388,-6.274579099237358,2.563424441293856,0.040606175,1.288348118291099,0.03492252,0.6222107703328171,0.030101454,27.485,0.09835391,0.98735285,3,9.30925657478303,0.099064394690913,209.8694366107224,-19.74486363578052,-7.549272394464674,0.11157006999835,-1.9528092982218084,0.069187596488668,0.8041205923334207,0.0799989170873033,7.839106311822962,0.1091275854126967,M3.2,
Gaia DR3 3017142752244845184,83.87174087323237,-6.27493283377697,2.5112909253206834,0.05752513,1.741469901262076,0.054401517,-0.0746501169822396,0.044815823,24.795105,0.11863945,1.1413107,3,6.61835409964288,0.1220832762879923,209.87492497075976,-19.73534200525666,-4.545337378542167,0.1575808764970685,-2.135556031320874,0.1038386887066273,1.9339922631971689,0.1201573191813269,5.381544157747854,0.1458662424071591,M5,
Gaia DR3 3017143611238324480,83.77662732529788,-6.330160870929412,2.524495485798397,0.03668036,1.2452195265658943,0.033752292,0.4280095779895943,0.027668867,27.312784,0.07636597,0.99135596,3,9.129635999683762,0.0762923421977521,209.8824126287045,-19.844603438934094,-7.120862251874761,0.0935042313023333,-2.08627951954162,0.0604474383933976,0.6336263340411676,0.070807525843273,7.447195698719361,0.0911956559834833,,
Gaia DR3 3017143851756494720,83.74011250775996,-6.308669585319549,2.639518985861908,0.023452356,0.4990720996762157,0.019370344,0.0759701832216558,0.016559811,29.013525,0.12512103,1.2307128,3,10.838531748723046,0.1306618462709224,209.8447032579788,-19.86743123733618,-8.304542823708827,0.1170683123104449,-2.5662705738505167,0.0654347292582966,-1.44982721788379,0.0557934360465528,8.812103899225285,0.1123347036776899,G1.0,1.2835814
Gaia DR3 3017144367152562816,83.76589578472996,-6.279912074815484,2.630643403732355,0.033810914,1.1268525283209745,0.029948115,0.4442440896801601,0.025966734,27.070145,0.08129821,1.0474458,3,8.898515956949364,0.0838536485432705,209.82957172503075,-19.831637155923943,-7.125497988270721,0.0916719298248308,-1.822674520223956,0.0572278459283538,0.4604009836116161,0.063475504610735,7.369317000457658,0.0898494631571527,M2.4,
Gaia DR3 3017145157426542592,83.77267956526507,-6.2630825500359775,2.5640163153806617,0.07071852,1.3597357148742415,0.06395268,-0.0361283189418669,0.05552453,31.367836,0.15767714,1.0257618,3,13.20356210330964,0.1567539333434836,209.81678910043348,-19.818068748674627,-10.101566087035554,0.1921199402172537,-4.6164953149311145,0.1215015853008526,-0.9513349014117374,0.1329017949440623,11.147138848070917,0.1815800187257199,M4.9,
Gaia DR3 3017145226146020608,83.75577017139229,-6.254907559687822,2.5507377485721365,0.015310963,1.2740872863183352,0.014625581,0.3969264821116883,0.0128404135,23.402702,0.066945046,1.2963526,3,5.227475373191625,0.0682231535781701,209.80101433141863,-19.82943251151694,-3.934217013847701,0.0635051303145926,-0.3649901542273994,0.0374705072477888,1.96511492172535,0.0368767891136858,4.412817465103139,0.0590324862367972,K3.0,
Gaia DR3 3017145638462872576,83.76189275403335,-6.206083554322494,2.602334492276469,0.03962347,1.6185682320482977,0.03825265,0.5028049022026263,0.03241812,27.315172,0.08800828,1.0926504,3,9.151588507799028,0.0872919063512646,209.75752237389383,-19.80210756823933,-7.415580184243712,0.1010643175320468,-2.310297538240832,0.0693825357126557,1.212227413463058,0.0832188164415842,7.861157642873026,0.0983330702367248,M4.5,
Gaia DR3 3017145844621294208,83.88121952930204,-6.238574885914881,2.686329982249763,0.03970267,1.456799268821764,0.034910735,0.0444164042241216,0.029693851,25.744375,0.09683693,1.0374026,3,7.572527676364299,0.0954824299004565,209.8448781936708,-19.71062989420729,-5.752302184935358,0.1074666035789997,-2.054391304120827,0.0675594692880043,1.113432189542415,0.0728470598767125,6.208803048733998,0.1028766034324838,M3,0.66216886
Gaia DR3 3017146531816058624,83.87567183969081,-6.201661346546323,2.6583101844652544,0.027735164,1.3329482970065043,0.02376665,0.7949880794350679,0.020652615,27.008345,0.0707594,1.0438781,3,8.837250484182439,0.069758622331109,209.8072016122989,-19.69901605812691,-7.50021481666505,0.0727275624678413,-1.544391252063292,0.0466093378287042,1.095972268449895,0.0529133624744902,7.735600936500201,0.0715198712563091,M1.8,
Gaia DR3 3017146806693974272,83.81134548371253,-6.227773305841762,2.6040277616464045,0.072560035,0.9482672821418634,0.070715025,0.1399802971085814,0.058372647,21.68765,0.14417039,1.0532835,3,3.5151176442469763,0.1465089577160345,209.80154748284065,-19.76788475705581,-2.317587406434672,0.1871433428809298,0.3927420616725499,0.1215869726658245,1.8259384005506296,0.1350150093116353,2.9764926937717804,0.1683758414251991,M5.5,
Gaia DR3 3017147111635948288,83.76291472997264,-6.206536224835473,2.611632407955053,0.03999327,1.7338821762333283,0.038322777,-0.0002193407130449,0.032856833,26.440273,0.08870535,1.0178173,3,8.274029493059805,0.0901705731620572,209.75843656573943,-19.8014023700043,-6.203638935317073,0.1072996241151183,-2.6785494342054506,0.0722992251094029,1.2904769932854476,0.0816738491722344,6.879323657269175,0.1019304724539925,M4.3,
Gaia DR3 3017147562608206976,83.86638843435476,-6.160869677616917,2.645644306508107,0.029114211,0.5356558519283945,0.026548583,0.1828946462681808,0.02297325,26.930553,0.10225818,1.2648143,3,8.769778777308415,0.1026934071616293,209.7640795984695,-19.688975498280755,-6.751817909034548,0.0999806733572726,-1.506297066564457,0.0609229031006081,-0.5274611817363652,0.0566785515074726,6.937880888840559,0.0982887962442975,M3.3,
Gaia DR3 3017149177515977344,83.4597004414011,-6.358590213246654,2.7279507908379315,0.020149155,0.95598451727366,0.017404132,-0.1932776420230245,0.0143458005,29.722612,0.0761348,1.0310489,3,11.548538177080204,0.0777973656821254,209.7593793837609,-20.13897825655905,-8.818394602249082,0.0743428579072078,-3.599415761822371,0.0422907612913335,-1.3800341715270452,0.0395229321230456,9.624155625404931,0.0701600885313977,M1.0,
Gaia DR3 3017150105228895232,83.59400334876774,-6.341441915897848,2.653850477998217,0.048092645,1.367520703878407,0.045535587,0.500841585939467,0.036816254,29.517965,0.14194496,1.0650576,3,11.339050206169544,0.1455721796219614,209.80669446568152,-20.011951679494867,-9.251220167599696,0.1458209967772586,-3.063375091689465,0.0916471428812826,-0.0720568112132138,0.0996302354896113,9.745487864946988,0.1413931337408802,M4.5,
Gaia DR3 3017150345747065088,83.56142806577263,-6.321707526973493,2.650094529768225,0.025624832,1.2911255692898589,0.023220165,0.4004490673902683,0.019076912,26.669506,0.09032641,1.0451745,3,8.49483749514065,0.0944354440493625,209.77248189545597,-20.032061402980386,-6.798665013437794,0.0884847747593041,-1.821517930604415,0.0536147046072352,0.7065951167691189,0.0534686911910198,7.073828538740423,0.086321539566351,M2.8,
Gaia DR3 3017150792423649280,83.66299523812094,-6.286564653384289,2.588596259771596,0.034746148,1.3302188241689297,0.03312091,0.6128521636286262,0.028528314,28.191208,0.13492236,1.0318937,3,10.02819498206659,0.1309651267257472,209.7871707270629,-19.926061609824824,-8.1897004440635,0.1243810984135228,-2.285979946913073,0.0776648222382739,0.5094966325604169,0.078968333499778,8.518009421207106,0.1214817254562729,M3.8,
Gaia DR3 3017150929862605696,83.61699895580945,-6.270310918347272,2.594327392698748,0.022795442,1.241330497430203,0.0205965,0.4968256605934809,0.016874898,26.952375,0.05358467,0.96947145,3,8.784070232504416,0.0552811142965517,209.7499197553879,-19.95965235867429,-7.051539655519076,0.0613078774545083,-1.7721957990173678,0.0392495176046089,0.6881369176362959,0.0441010303128517,7.303315814123533,0.0600994618884252,M0.3,
Gaia DR3 3017152957087187328,83.47258824024264,-6.286198305146817,2.536302470279304,0.055393927,0.9619833672080902,0.050075486,0.100075228762442,0.04289378,25.549797,0.11243058,1.3498273,3,7.385979940298431,0.1163201742603438,209.6965650075601,-20.09509466046441,-5.363906272017285,0.1468412019931772,-1.3611112516837238,0.0932349899685395,0.4096761133132673,0.0996786108102281,5.549049364734996,0.143960613361299,M3.4,
Gaia DR3 3017157561292097408,83.67968914432497,-6.210777131437127,2.667631451247688,0.031336185,0.9456120338748304,0.026266664,0.5176155764608644,0.02385068,27.459995,0.075943545,1.0170987,3,9.297867589287089,0.0748309971839919,209.72302913210223,-19.87725870716739,-7.594126072578187,0.0810349076303118,-1.6871765155273408,0.0519133209829232,0.0639952813137387,0.0546939445023058,7.779550809448396,0.0799019053209156,M1.8,
Gaia DR3 3017157595651831040,83.70314113288782,-6.1952626341905495,2.635157959184033,0.044305284,1.409625284092578,0.038799275,0.9476135569447128,0.0346274,25.523722,0.12791269,0.99457407,3,7.363371674448456,0.1276511602495927,209.7194007944335,-19.849462500155276,-6.42553601407471,0.1265473434104351,-0.711777472144945,0.0822323591805497,1.7843763247333575,0.0921812386850673,6.706574319747235,0.1240076570507296,,
Gaia DR3 3017157630011566976,83.71835042582016,-6.199158208067899,2.599404271635357,0.028667226,1.2326356137181187,0.025923984,0.7186169815952526,0.023040708,28.448896,0.15018643,0.9697805,3,10.285718764873454,0.1517529783877327,209.7303110248573,-19.837694522890388,-8.537739755673947,0.1319363344086234,-2.146400952105097,0.0773840830794349,0.3890866794734213,0.0713979980732542,8.812004631578262,0.1292506004534089,M1.9,
Gaia DR3 3017158007968697472,83.64532176929683,-6.190524781100063,2.5039996437023566,0.0401066,-0.0639824719399662,0.035653863,0.5036560958802342,0.031520963,15.667614,0.31706816,1.028152,3,-2.484728568989448,0.3166306981509511,209.6874855791685,-19.89871447718608,2.522740700406792,0.273694933942291,4.642531342209878,0.1527323146455436,2.56601089290693,0.1241295761727236,5.873817311374863,0.1770047770754929,M4.7,
Gaia DR3 3017158832602408704,83.66613454181348,-6.142796850144901,2.561681281661386,0.03486871,1.0561218293404515,0.031404745,0.304370158452705,0.02845352,27.191633,0.08770371,1.0396401,3,9.041229888310005,0.0901840780319888,209.65199909305943,-19.85880911031553,-7.0241413314758265,0.0998354749015322,-1.915979559858755,0.0639976756051301,0.2429731613441488,0.066344020792796,7.284818122333399,0.0977485535044123,M2.7,
Gaia DR3 3017159794675068544,83.78196016616167,-6.115038363951199,2.5696006712782675,0.037568953,1.7859854106495312,0.0330558,1.0401597446436508,0.028499791,30.166124,0.12672985,1.1503603,3,12.011084451921567,0.130720740991459,209.68056291276795,-19.74343614201321,-10.322660945225326,0.1231371769066551,-3.022574308638042,0.0776260863808114,0.992541830522912,0.0882111203272814,10.801778729758205,0.1199375421411657,M3.6,
Gaia DR3 3017160722388004096,83.76223549035836,-6.090342161273052,2.601665891566028,0.02220101,1.5519961967964992,0.02017975,0.6886623019425072,0.017126765,26.942581,0.06930597,0.95514053,3,8.796428965864193,0.0703236088467243,209.6477620944424,-19.749877283380293,-7.334616772765602,0.069377803195199,-1.7965967842774262,0.0436866119394391,1.403639313113194,0.0483686744277394,7.680792050949392,0.0676146263063998,M2.0,
Gaia DR3 3017160756747739392,83.78626812808285,-6.084026517700865,2.6070225253930204,0.013335538,0.9796290846579686,0.011852755,0.5926999870468823,0.010404537,26.558771,0.058356546,1.0125428,3,8.409491320660091,0.0578798410892732,209.6531642028792,-19.725688319806004,-6.870966427152894,0.0534006269512156,-1.1907135235570363,0.031420042844272,0.5902497323431817,0.0293360637583529,6.998312159712156,0.0527588070600113,K2.4,
Gaia DR3 3017163849124195840,83.73445481058037,-6.071497127527378,2.610141301071597,0.024343137,1.0793309811462857,0.023468874,0.3681820768899946,0.019292736,27.113958,0.07958127,1.0036201,3,8.972529306566598,0.079893993768649,209.6166912222617,-19.766099617269948,-7.1304334852275,0.0790194507431532,-1.8138257461135936,0.0489799061491386,0.3606072033664311,0.050678897726906,7.366348015104763,0.0774734829453562,M0.8,
Gaia DR3 3017163917844419072,83.71692376626044,-6.05574964500081,2.587864712348354,0.034854885,1.389589565191515,0.031606488,0.4386701942284534,0.02803215,26.422546,0.10415421,1.0253773,3,8.28346482927777,0.1020534095265506,209.5934204093521,-19.774603686166987,-6.6307368033049565,0.1061235843790433,-1.708151483677824,0.0667202019929087,1.1398291012920092,0.0713981783121871,6.941445269253784,0.1033613876650244,M0.8,
Gaia DR3 3017166013787697280,84.07640731471172,-6.233243793237501,2.66870695242444,0.013634843,1.178885270808138,0.012065894,0.5991789963216837,0.010882562,26.127241,0.038880136,0.9155262,3,7.94731684590681,0.0398656227868359,209.93210938070396,-19.53477180989099,-6.547365007356379,0.0406948064139389,-1.3067514800377469,0.0258105644898046,1.077551307821162,0.0264403592279612,6.762891747701033,0.0399351336931668,,
Gaia DR3 3017166907140904320,83.94194439425749,-6.206407236481712,2.5512432701235825,0.020326177,2.562386871113437,0.018805325,-8.938542278907944,0.016227227,27.203394,0.046512544,0.9774827,3,9.03428545160822,0.0457480972114697,209.843068994832,-19.6422482979907,2.52123176331066,0.117169217618738,-15.753788488996577,0.1178631088633159,-4.547204470276951,0.0434029616108187,16.58962114862405,0.1139551972277377,K7.5,1.4949807
Gaia DR3 3017167010220113280,83.99061000779093,-6.190193523483095,2.5748686366924134,0.028875073,0.8905789284010804,0.026075637,1.009114911490239,0.022147132,27.485788,0.0694137,1.0501615,3,9.312416616737352,0.0664228184020095,209.85070370345815,-19.59173197639523,-7.945580170301078,0.0734016135286952,-1.052183951994067,0.0512076784930247,0.5499894584636156,0.0548299310811523,8.033792610961317,0.0730013530403316,M1.3,
Gaia DR3 3017167078939588352,83.97971430425594,-6.1692818718582405,2.6607244116922097,0.05934111,0.648171654366909,0.056060143,0.862421193156346,0.04649507,29.136133,0.32701012,1.1139115,3,10.95287774171674,0.3260652231281362,209.82570783364213,-19.592040245677552,-9.261491651219592,0.2855644796751456,-1.7716417365613495,0.168787215730911,-0.5429636997553544,0.1461515710953411,9.445038466178334,0.2819244308393213,M5.6,
Gaia DR3 3017167113299325824,84.01920920748401,-6.19088173613093,2.503205682852383,0.018069193,0.2924633662950078,0.016195763,0.3494219852328609,0.014421064,33.506702,0.08810884,1.1299741,3,15.333635029302435,0.088147216459786,209.86488297831005,-19.566624154341127,-12.06394623762586,0.0817554047694576,-4.026126672622752,0.0478357282780497,-2.874941611099297,0.0413085566686676,13.038933394858711,0.0776070909201769,M0.4,1.7328333
Gaia DR3 3017168453329091328,84.17521003739786,-6.118364389245391,2.498246215953909,0.031121207,0.9329165839496232,0.027217165,0.6292634093101412,0.022594787,26.97519,0.12175856,1.0491236,3,8.809820962725242,0.1244253250094708,209.8698856775519,-19.39547203882002,-7.020758303836383,0.1183898955765474,-1.3655409930600797,0.0705966096336909,0.6389760366880299,0.0671068596805459,7.180810521109478,0.1166799487400304,M3.3,
Gaia DR3 3017170617992636544,83.99158875749559,-6.137119132048328,2.568095799856337,0.06189613,0.2693253397270682,0.054298267,0.2730489450931867,0.04664936,24.498741,0.24456067,1.0687271,3,6.3316097789081045,0.2426643643159999,209.80081496370408,-19.567065094218325,-4.667189561397088,0.2379201857412563,-0.0370926606355794,0.1401257916683165,0.0282682959093456,0.1254344825310042,4.667422561118778,0.237912127836824,M5.1,
Gaia DR3 3017171717504263296,83.94522128738693,-6.0854002508458125,2.54476817137926,0.027475903,0.9252226655005062,0.024288498,0.2172303529641668,0.022095554,26.96631,0.05575613,0.9868865,3,8.813428028513796,0.0533756128472409,209.72980425944468,-19.58506484325407,-6.698117211586699,0.0695501265043131,-1.8460787741091167,0.045422360004639,0.182639590374646,0.048593559186546,6.950261738980944,0.0681160930412968,M0.9,
Gaia DR3 3017173298052218880,84.00090941903365,-6.058179933262699,2.458197342671121,0.024411386,1.0933676238987418,0.020845896,-1.797892217389778,0.01801741,30.466309,0.055375177,1.0102024,3,12.316058325564612,0.053933994226521,209.73036731570443,-19.523362853859545,-7.292835582684104,0.0824292216630354,-6.370445040018581,0.0500718326222233,-2.2732017979164088,0.0409588010348831,9.946630950126336,0.0690554990009627,K4.0,1.4924356
Gaia DR3 3017183429877089408,83.82496948674492,-6.078624947903476,2.571595000256633,0.01629017,1.329938961440346,0.014022684,0.6066377672156894,0.012441205,27.731777,0.047083754,1.0601672,3,9.583899566365384,0.0473108229839818,209.66638872608928,-19.688875806537684,-7.833057984611244,0.048575857311996,-2.0476798201972883,0.0300966455618282,0.791935084756723,0.0328562099084293,8.134921709198792,0.047490724577292,,
Gaia DR3 3017183915211386496,83.87570562300638,-6.050750835404371,2.630173207573451,0.015984176,1.1907868439674163,0.014920832,0.7231152940635838,0.013014812,25.870716,0.052358333,1.2059062,3,7.726558359929102,0.0525942117816085,209.66399444749248,-19.63127975865358,-6.493746100157559,0.0512318826448803,-0.9341078735402276,0.0323034754313995,1.2650186705233502,0.0338335585933663,6.681434589180232,0.0504058176187919,K3.1,
Gaia DR3 3017184018290599424,83.88990593803709,-6.038994242292971,2.561110106256962,0.028066164,0.8162403100887555,0.026525464,0.821029159522052,0.023406846,21.833654,0.10920459,1.0462161,3,3.690352028268542,0.1101489510131378,209.6595743742971,-19.61338293089795,-3.1135173940261005,0.1039145455642047,1.3904098692879645,0.06442665760002,2.1848807588197507,0.0617130769102602,4.049806674123745,0.0893320955228669,M3.7,
Gaia DR3 3017184636765897728,83.79429245488706,-6.029103760512502,2.697227593242797,0.04184107,0.7391576960909864,0.039719213,0.6959619449280328,0.03354485,26.094889,0.115435004,1.075503,3,7.951160934281186,0.1123065090233078,209.6048433193832,-19.69389443739224,-6.721029607950845,0.1146793991299811,-0.6233799286623025,0.077120453350916,0.4174296816137515,0.0789178923187096,6.762772291412972,0.1142968845670902,M3.2,
Gaia DR3 3017185942435923200,83.99573695629381,-5.985697805011416,2.596207028129077,0.03788209,1.2449787539395345,0.03181792,0.5018524361628053,0.026938967,27.131624,0.08465437,0.9980716,3,8.990531104021189,0.0831447566888149,209.659209318869,-19.4954095546537,-7.276556859356519,0.0955515334399092,-1.8409583809613248,0.0602742851806108,0.8477594119645104,0.0689983846961955,7.553549067058118,0.0935335802756576,M3.0e,0.6904021
Gaia DR3 3017186389112541696,83.9056100913094,-6.000042424988054,2.636519356930666,0.048536938,1.0832111096126176,0.040615663,0.9763032646655212,0.03555054,29.494568,0.09495862,1.0419424,3,11.354158667517655,0.095810011787256,209.6300791177414,-19.581933677173662,-9.763159193396302,0.1092905990912412,-2.1204950140569,0.076489960391934,0.0972194578289826,0.0854764802200372,9.991257586671432,0.1080255158070799,M3.5,
Gaia DR3 3017186423472281728,83.88326490646622,-5.9948940782190565,2.6599952548065526,0.027986791,1.3171316371334545,0.025209429,0.8599979200725995,0.021902816,26.752796,0.06645196,1.1043724,3,8.612392273868378,0.0686709806158349,209.61459931539457,-19.599474411253183,-7.431723014073636,0.0723376675409895,-1.262534743534644,0.0482578684755291,1.2508125815882014,0.0543228123436436,7.64127169068102,0.0713605115004839,M0e,
Gaia DR3 3017186767069661312,83.88748466293362,-5.967500370804618,2.6504442425529704,0.032210838,0.9535175018293272,0.028975364,0.8352103102757883,0.02467311,26.571177,0.065668024,0.9746507,3,8.435760386569081,0.0654722116201599,209.59062515020543,-19.58341546029853,-7.221562685302937,0.0751774944057457,-0.8533801554551133,0.0518790272610806,0.7619682971581625,0.0581732580952187,7.311622322943005,0.0747442551783837,M2.0e,
Gaia DR3 3017187248106713856,83.90046679685877,-5.948135106314722,2.445622976613981,0.06251539,1.1985394922359278,0.058157876,0.4104761293818424,0.04900257,25.912035,0.18932043,1.0474857,3,7.774111757114021,0.1882271141678413,209.5784248678018,-19.56317707553243,-5.927953844975457,0.2033689539682049,-1.3307734541791945,0.1236760877211272,1.217690670507518,0.1367876503827395,6.196318692865013,0.1981971226191745,M4.7e,
Gaia DR3 3017188107099468416,83.80379630483708,-5.994035057368316,2.624167717754102,0.028519113,1.44123348557106,0.027476307,0.7617647381697568,0.023078324,26.401844,0.057566497,0.9761572,3,8.267378660665024,0.0576234135603923,209.57607941186063,-19.66969457990176,-7.014531318105848,0.0665535205497702,-1.3288472257681576,0.0476171455545666,1.485290944586346,0.0576505168305128,7.292158374047405,0.06566354513609,,
Gaia DR3 3017189687647426048,83.8546634610374,-5.9609178868753,2.5902936455530163,0.01701496,1.1845536030498578,0.01567281,0.7561963687956893,0.013292281,25.736197,0.0453097,1.0515792,3,7.601146952754524,0.0445767505949748,209.5688094033576,-19.609617363413367,-6.3869553595913535,0.0474712908850041,-0.7813525456686534,0.0312847354225997,1.3736229959042223,0.0341647409990679,6.579555509372384,0.0467781881741353,,
Gaia DR3 3017191989749867392,84.04588883478151,-5.957315128841078,2.679760536496164,0.04745699,0.245616114829271,0.03891707,0.8379606735850657,0.03232849,25.03978,0.117172934,1.1146462,3,6.90029500865017,0.116538606806054,209.65608498195348,-19.43809561589897,-5.925315188624742,0.1201703525824586,0.4682645310941495,0.0794944534535535,0.261295842954909,0.0766789793737936,5.94953000439307,0.1198919932611706,M3.4,
Gaia DR3 3017192470786200192,84.05404312732696,-5.924172996166024,2.668260199724793,0.037939385,1.0926950904057051,0.032317806,0.2670102014174736,0.02807229,25.58269,0.087302275,1.051265,3,7.447146081420898,0.0827646645140039,209.6285562331671,-19.415955479115294,-5.875456673439658,0.0968621819379708,-1.2924404340287197,0.0606626448080143,0.9325617049307526,0.0651165255696729,6.087779950891976,0.0948925957282667,M2.8,0.6836609
Gaia DR3 3017193604657563392,84.02357000727844,-5.870314015814558,2.6121090875351585,0.042015426,1.233531122899292,0.03395502,1.0524789140919142,0.030997757,27.34434,0.09737433,1.026464,3,9.217100417023602,0.0988085298805742,209.563096168727,-19.418812659727827,-8.072504234280807,0.1047003238021052,-1.1770221431836203,0.0692133292935117,1.205114734369266,0.0791316399217814,8.246393591202159,0.1036148821544926,M3.8,
Gaia DR3 3016549389625896192,83.8629207869225,-6.76345897264375,2.4638280565328494,0.08304069,-1.3827661340264916,0.07662228,-0.1542744816332397,0.063224435,19.335379,0.11604977,1.0033137,2,1.0938254965604264,0.1160589999148799,210.33544839546343,-19.961400493172015,0.6130216093780803,0.2196149240905501,3.30415679269882,0.1409676285770798,-1.3653357735953673,0.1608578358261797,3.627311591104561,0.1467392375680829,,
Gaia DR3 3016940751341351808,83.96073494951361,-6.554898501099624,2.536444439864612,0.1402952,1.9170924488319625,0.22612806,-0.2130276076518776,0.1543708,23.535254,0.06494045,0.95051366,3,5.311972580058984,0.0642509781103677,210.1830248475192,-19.78143435825796,-3.3044287900049483,0.3274612468586953,-2.013383971810157,0.323663530986443,2.485524892254314,0.4157299167987809,4.598999743006236,0.3548490796179836,,
Gaia DR3 3016974389525086464,84.30789481545523,-6.3036754563551085,2.5768615391509604,0.08446351,1.1634700617033626,0.07395888,0.7037095252595787,0.06213643,26.513884,0.1370538,1.2678621,3,8.317672791962176,0.1341344267182632,210.1081492942874,-19.360549137499213,-6.7801546800008525,0.1865209333174247,-1.398473960359695,0.1257570137079803,1.1622915321831346,0.1526968361738853,7.019768408453816,0.183636632685377,,


==> l1641s1_params.csv <==
source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
Gaia DR3 3015434794072060800,85.08560525037223,-7.944358613301594,2.3409561195842623,0.3949646,-0.8446851809444197,0.36249012,-2.070238334635559,0.32720986,25.657986,0.15873615,1.045155,1,7.2148579980204195,0.1676245624971278,212.02977558228667,-19.39591690543449,-1.5326714568298598,1.6019735423243382,-3.456107751868842,0.6816763752643021,-4.107322094683264,0.9482141229493172,5.5824597962351845,0.9264294493895144,M2.2,
Gaia DR3 3015434794072060928,85.08463029358165,-7.940213114128473,1.9896301336671232,0.725663,0.2428293157753414,0.58504635,-0.3517225523882202,0.49643826,24.587503,0.14911117,1.0702024,1,6.144681276326359,0.1482348615272027,212.02537738528048,-19.394964690676524,-1.7074442843850273,12.30043558355766,-1.698587888190474,51.81959690647728,-0.4225102955978776,7.982231749867907,2.4452160943509016,37.03310357733996,K0-M4,
Gaia DR3 3015439265133998080,85.08637947750975,-7.916647949489003,1.8632081361096835,0.43839598,0.181463474218802,0.34935167,-0.7210939286973035,0.32739916,32.524353,0.3630959,1.1148257,1,14.0648078140636,0.3724224849655285,212.0037384064485,-19.38306180210497,-7.148684753356459,2.5474367848376214,-6.040331850762925,0.8994387227902181,-3.557223508833946,0.9398807992712191,10.01214970233731,1.9272404001873136,M2.6,
Gaia DR3 3016010427065215744,84.99693504769256,-7.625845777280991,2.804276434388673,0.014344819,1.1247263744965768,0.013744399,0.0883603363772572,0.012509811,20.464876,0.0888776,0.8898755,1,2.0622561862108824,0.0887775056396986,211.685609276958,-19.334744783541183,-1.0234543300692502,0.0764394507038605,0.1647226647255593,0.0468398657588839,2.497487584362653,0.0372418245382453,2.704077764424941,0.0450364427019017,F9.5,1.3511933
Gaia DR3 3016012694807946240,85.05745383505858,-7.537785582105573,2.3792737964942203,0.12479252,0.1557244033395024,0.10992901,-0.4951934125231901,0.09473964,24.000607,0.12862481,0.9752391,1,5.605162444130946,0.131794317575973,211.6298791822524,-19.242081907737614,-2.3726775214638334,0.3550439015335599,-1.3716078548927155,0.1875413171454378,-0.4561435054446203,0.2074590134355418,2.778304091711788,0.3188535837898821,M7.5,
Gaia DR3 3016018398524513152,85.18615072962007,-7.498437100060969,2.192427554636299,0.14154348,-0.6061231823417867,0.15804915,0.5433023002497317,0.12126411,30.020262,0.2114022,1.1628737,1,11.641835090940791,0.2111502140815265,211.6520715863092,-19.110217246715177,-8.030218024595838,0.4128636573678022,-1.8204470499468075,0.3165722258137854,-2.8536705647115603,0.3204994308549843,8.714462959706989,0.4001596044451122,M1.0,
Gaia DR3 3016024888219268608,85.06382074937095,-7.479702973137613,2.46801097384858,0.17504862,-1.2952127663010815,0.17956387,-1.1386334256891744,0.16729778,22.12462,0.073914945,1.0930041,1,3.742313984629796,0.0715677479057626,211.57762324036852,-19.21079505857583,-0.2818391088168948,0.5184465283744538,0.1507362947196497,0.2957916072706856,-2.699955334059757,0.3880776331563368,2.7188073708378537,0.3894614766390316,M1.6,0.8439133
Gaia DR3 3016025163097177088,85.04318372905831,-7.460681030045336,1.946496377624101,0.18315473,-0.340011636747933,0.16410595,-0.8683782131693808,0.15615532,22.269758,0.06870266,0.98026955,1,3.8871267693858,0.0694161835149274,211.54998376021732,-19.22076174582864,0.9100025665721532,0.7913080086323482,-0.593042181088947,0.3461537516844513,-1.3137203525615997,0.4094010699799478,1.7046010866044918,0.5408446782514025,,
Gaia DR3 3015436310196498304,85.10402578328824,-7.926445585843512,2.4921214588773064,0.056292612,1.0346630834353705,0.049609426,-0.4989322868142588,0.04811928,26.266924,0.14071812,1.0637188,2,7.825773036129538,0.1411337107391494,212.0212047288532,-19.37166082021014,-4.386206892641194,0.1817271594646239,-3.4677528665063733,0.1076656994975417,0.1614541088722756,0.1054753039593907,5.593763337636661,0.1573833946110151,M2,
Gaia DR3 3015439540011905280,85.05885321189118,-7.896325640508164,2.563397095717749,0.037864532,0.9455601354248748,0.030301599,-0.2909671821034553,0.027949901,23.863134,0.059931923,0.9952637,2,5.427779796878516,0.0603732156069533,211.97168909780368,-19.398631676040655,-2.8333668044225684,0.0995044737747993,-1.9063528233573663,0.0560091524112677,0.9317910223127744,0.0586053255851371,3.5398281094975563,0.0865521651844136,M3.0,
Gaia DR3 3015441189279345024,85.07154017271068,-7.820691608934846,2.2112536949615205,0.13618569,0.0959974902739759,0.12882778,-1.184949467382462,0.1086936,23.639774,0.07075125,1.0043678,2,5.2110362648039175,0.0701989171546447,211.90552245697967,-19.35410826992728,-0.643776001035766,0.4909612257742144,-2.2751828406257744,0.2389015168472745,-1.1137077668746365,0.2598135396858559,2.613665909749075,0.2648184798426042,M1.4,0.9802479
Gaia DR3 3015628965249638272,85.02611286108856,-7.795692027325074,2.559205579847496,0.037992876,0.0988315833566771,0.03275622,0.3865216527626324,0.029779313,22.999496,0.056987464,0.9907752,2,4.573832194388308,0.056590423997466,211.8607472945885,-19.383539984228527,-2.83957048547782,0.0898736481678075,0.2538866055133439,0.0588466902274595,0.4191345003721656,0.0602968525790192,2.881543454445561,0.0891486449526182,M3.1,
Gaia DR3 3015699127835266944,84.63621468103008,-7.5144803496712225,2.528805717135596,0.045924786,1.2752512062001624,0.041920718,-0.2972539866386315,0.035524726,28.030369,0.07170747,1.0386956,2,9.654478980111792,0.0743076801734123,211.41236699528315,-19.606585180585828,-6.362904937583008,0.12101829809824,-4.022087683225578,0.0738444150539778,-0.0162284942072519,0.0831415976205034,7.527550195136354,0.1096403947495275,M4.7,
Gaia DR3 3015798633638359936,85.38843613779521,-7.917300923796256,2.3379608626535493,0.028069181,0.0399939727137245,0.023329973,-1.0589779962670012,0.022776935,23.349167,0.054843545,1.0503362,2,4.894687593298877,0.0561607171457128,212.143499711902,-19.11455211935548,-0.879581562940353,0.0984103804025727,-1.919302656207748,0.0497328519184741,-0.8667755545517988,0.0492622800377945,2.282254647045173,0.0594789708886917,K7.0,1.0914847
Gaia DR3 3015800729582391296,85.4639564895894,-7.863419832163934,2.414183033410502,0.043150507,0.1439328432863884,0.039601814,-1.090021593711321,0.035125703,20.626318,0.12550636,1.0688356,2,2.1736486794885974,0.1251378038396216,212.12704121418267,-19.02368382900147,1.1322374621126094,0.1620522060468841,-0.723804447948794,0.0899896470410488,0.2298023824617825,0.0828481952387789,1.3633281646275677,0.1434933468639453,M4.0,
Gaia DR3 3015813202167314176,85.35778086990425,-7.830759344478559,2.2610571637245536,0.09283137,-0.1809145564881905,0.07738685,-1.353921145789185,0.072885245,22.590666,0.055885933,0.96283185,2,4.149820200134649,0.0552059720502477,212.04710372104472,-19.10381821236911,0.3051905543129223,0.326102553076125,-1.746931552803204,0.1479432169089817,-1.2936704427949337,0.1657159490802625,2.1951069083720007,0.1595490851688277,K7.0,
Gaia DR3 3015814439117897088,85.27287083477098,-7.785435434469953,2.4420969546253577,0.09054976,0.1660325633350314,0.079745695,-1.345424238918295,0.07439913,22.83505,0.10115032,0.9757389,2,4.410369332621037,0.1007542216202264,211.96487252799196,-19.15945326732597,-0.512564423241427,0.2869733318675637,-2.093878738229762,0.1511125017258816,-0.7077388216675811,0.1520978415216179,2.268908261274328,0.1609396147894031,G1,
Gaia DR3 3015817046162436352,85.18404761014013,-7.752684892586985,2.4201903177190944,0.16559263,-0.4130810654864207,0.15278777,-1.077542791955659,0.13238963,24.027252,0.08442684,1.1147729,2,5.605255465821447,0.0807701575485855,211.89274474374295,-19.22408892848157,-1.7072274499217546,0.508081235681521,-1.682043824526119,0.2445158978776803,-1.8746404681290496,0.3024467984926509,3.042724745707356,0.3664179880380742,M1.6,0.94962925
Gaia DR3 3016013004045591296,85.04819096755273,-7.511386391255606,2.53777579409298,0.18250786,0.1367341019642527,0.16506068,-0.178362684584972,0.15001936,22.231182,0.14071736,1.0454004,2,3.846510710441671,0.1424536995817752,211.6004948975093,-19.238680108497736,-1.667634133790136,0.4453213205655955,-0.0734802500763294,0.2657984158875415,0.35147059840717,0.2941896834180144,1.7058530220619683,0.4396926826254528,M3.6,
Gaia DR3 3016017333372618240,85.32718979107827,-7.439253681276578,2.3611450613526435,0.027159078,-0.3670091082725333,0.026460558,-0.3898395069940799,0.022602817,21.297728,0.07538307,1.186319,2,2.916404974815657,0.0743430488094296,211.6611652496495,-18.95861023887365,-0.2286377100115109,0.0958868425532736,0.5833734349197073,0.0555483884321672,-0.2729396665857591,0.0558303861774523,0.6834440932550891,0.0614352181638308,,
Gaia DR3 3016031180347186304,85.08502643974387,-7.431680823113642,2.3790254316769026,0.036398035,0.2093649036494724,0.034795653,0.365750918100799,0.030487092,21.150385,0.04933496,1.1101848,2,2.771564175689357,0.0485496746045365,211.5418233626151,-19.170731486898354,-1.0775812484853846,0.0947737223860229,1.1532524156478132,0.0623485800593487,1.3123262291190765,0.0676841202004791,2.0526501438186515,0.0746659568088108,M1.3,
Gaia DR3 3016032275563472896,85.02730466103122,-7.399625290235379,2.469380375814392,0.21167897,-0.1284465306266649,0.19459212,-0.3367320013750424,0.16875531,23.24888,0.08403547,1.0073286,2,4.87367925933799,0.0866887649216332,211.48460754425184,-19.20793211604436,-2.195089989354109,0.5443067069660629,-0.4568248525210663,0.3121968123282205,-0.526238937974199,0.3527688521073701,2.3030493757372485,0.5286556363786241,,
Gaia DR3 3015626319549790464,84.93273282572703,-7.898261872197213,2.527370911502002,0.046683237,0.1462386570586725,0.043405533,0.1642301391178575,0.038439333,24.8375,0.14642547,1.0667843,3,6.396931780690313,0.1425170143989291,211.91534084495757,-19.511710970604422,-3.998788312780774,0.1545954012204712,-0.962100541950946,0.0962358414430805,-0.3341191273352075,0.0888131721786341,4.126448959396645,0.1516542185309282,M4.6,
Gaia DR3 3015633397655887488,84.94547824103412,-7.721683844574457,2.4796780688961606,0.05175481,0.7043000505647492,0.046758115,0.2740882537005165,0.040822245,25.714987,0.100467525,1.0358206,3,7.298113316865892,0.0977976257729786,211.7530186523142,-19.42273224097975,-4.8415719753293045,0.1382568016586877,-1.7354383444786663,0.086207565190043,0.4080883698936155,0.0934376676546276,5.159370267525232,0.1331469566359652,M4.8,
Gaia DR3 3015697478567830144,84.59782666220825,-7.552286007827375,2.5438236077281267,0.026434537,0.9797951505132362,0.024769736,-0.3169020828999782,0.02187905,27.620098,0.11941502,1.1515394,3,9.239670073182,0.1155763759732165,211.4305630216488,-19.65741683912124,-6.00503240394953,0.1120331062514011,-3.5578386321141977,0.066362401304654,-0.3927714503901862,0.0596868799778848,6.990915484891067,0.1020432820388302,M4.0,
Gaia DR3 3015798633638360320,85.38054563540473,-7.919982459017016,2.312407804760107,0.06741631,0.0997933295432423,0.058529276,-0.76193126002024,0.054169312,27.186705,0.13335729,0.9274724,3,8.739173983729208,0.1332714124463326,212.14241816508223,-19.122751187665045,-4.284984373538007,0.2300373062115666,-3.421096192315275,0.1197824560957611,-1.781756581110928,0.1208032138135548,5.765383487060603,0.1888820232617508,M1.1,
Gaia DR3 3015817600213825536,85.2763125409226,-7.760765773961312,2.3359567274541924,0.03611718,0.525754506576077,0.03091646,-1.9258807230598545,0.028575938,21.82077,0.0827088,1.0761327,3,3.390938867113194,0.0816347903107533,211.94300575768105,-19.145541643333477,1.285051372709697,0.1421092280090314,-2.874852677584329,0.0786880925095809,-0.2744894141102172,0.0654307723926859,3.160930145823446,0.0921510236201745,M0.6,
Gaia DR3 3015818149969637632,85.32665574714447,-7.7203601394129535,2.3391359088070347,0.03484783,-0.0539321443024123,0.029643739,-0.3865457367644845,0.027532684,22.008045,0.059999213,0.9840632,3,3.585801538100043,0.0622583275091074,211.92782862466103,-19.082968242794895,-0.6654775195357443,0.1094757733187481,-0.155502099130075,0.0587717702863384,-0.0142216776430705,0.0599926800000485,0.6835521106369946,0.1074235803328652,K7.4,0.7712121
Gaia DR3 3015818974603359872,85.21666115833138,-7.695756125426059,2.226702120281629,0.072636016,-0.0964048023529349,0.06806247,-0.3998146305635738,0.060253948,22.90665,0.09663583,0.9664389,3,4.490714367054337,0.0965920336135184,211.85367163749385,-19.170017903856458,-1.0898626712374888,0.2370339308342011,-0.523274200950226,0.1268257913661827,-0.4502606393660073,0.1416717291443946,1.2900973509387956,0.212576543480297,M1.0,
Gaia DR3 3016007540847189760,85.21579283261156,-7.62050417171617,2.3369160328495964,0.05254239,-0.4604746052468626,0.046456072,-0.3264434306109806,0.041412618,21.412771,0.16601446,0.9495701,3,3.0074547970009826,0.1665490332182808,211.7817478193195,-19.137653476568325,-0.2675496216594384,0.2002336350087099,0.6993381629145006,0.1130979033819644,-0.4883410608633447,0.1057548022709559,0.893942759847561,0.1214791438646898,G3.7,
Gaia DR3 3016007845789028992,85.1574103475485,-7.63099004564806,2.331663333343194,0.16871384,0.1592088202083861,0.15997751,-0.659321438458929,0.13972999,24.130049,0.06534309,1.0077146,3,5.7230547751333605,0.0655808894330161,211.76472709815997,-19.194221715594065,-2.1175377269829143,0.5026531585098516,-1.7268727917901572,0.2703837008709114,-0.6164030086584678,0.3027611176742212,2.8010727111776856,0.4202615960472766,M1.2,0.9597196
Gaia DR3 3016015649745441408,85.32022961594986,-7.523848504872811,2.338154660939324,0.04742033,-0.1254498837687823,0.0441633,-0.0015114604303521,0.039198928,24.601067,0.17099684,1.0348438,3,6.206763039334125,0.1679764647911747,211.73822784264053,-19.002124329395983,-3.3018684432366783,0.1872318288703976,-0.7141341884459393,0.110177061991811,-0.6282896349207885,0.0987483502736984,3.436141836551344,0.1822632538565138,M2.6,
Gaia DR3 3016022899650242944,84.92456614658758,-7.539082649223998,2.4568476463363864,0.03043882,0.0702799366002318,0.027928093,0.6096751567826386,0.025738982,26.588139,0.099786244,1.0238558,3,8.203000394651975,0.0970888634522344,211.56955475234923,-19.36089031373402,-5.91754231564224,0.1024114988944891,-0.9828387316649128,0.0666910900230421,-0.6108561297474324,0.0599796366989265,6.029628864293989,0.1012763689065977,K6.0,
Gaia DR3 3016030046475746176,84.83950386692726,-7.391659722225047,2.60866521520018,0.058560256,0.9725611604020198,0.0547054,1.3143771608335024,0.044950947,24.451445,0.13669571,0.96385366,3,6.091013563454615,0.1362043471556423,211.3898758115895,-19.3714969289227,-5.308377197439003,0.1454436380293647,0.0431211028863174,0.1061928054186401,1.9794077820064668,0.1170243724642353,5.665578793669034,0.1422771872604639,M4.4,


==> l1641s2_params.csv <==
source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
Gaia DR3 3015362368039588096,85.43696569994536,-8.358514472179126,2.3994762441050894,0.13456467,-0.0141431402954402,0.11627565,-1.3228153272570953,0.106932305,23.888443,0.29009855,1.0674471,1,5.376175766089858,0.2908074298834548,212.5857630845154,-19.264595406917472,-0.9993103850635618,0.4836786208208356,-2.594976485151875,0.2481658664183164,-1.3824035766930771,0.2437350781171038,3.1054088061060297,0.281074143505794,M2.5,0.9495221
Gaia DR3 3015417682922382336,85.35564473863995,-8.098534032175014,2.497223191661452,0.015048593,0.4035899029653501,0.0122713065,0.1108674446827422,0.011651037,23.834667,0.106088944,1.1747403,1,5.364747223752407,0.1064092787981144,212.30085320388972,-19.223222620542955,-2.9721389836347747,0.0921776823211907,-0.9570149539665636,0.0549087587910211,0.4883725252333315,0.0414665123591307,3.1603790094797106,0.0884998483946868,K1,
Gaia DR3 3015727642123228288,85.65931257640418,-8.276473169964095,1.980331496797185,0.34453478,1.5806558894352274,0.29810017,-1.231735425316136,0.29631308,21.88278,0.10320735,0.9947805,1,3.382946280205688,0.105314251969753,212.6094388164778,-19.030855974126247,1.8743416029332645,1.698444621827291,-3.770454771846119,0.9614431032515862,2.460618014032644,0.8209188955908279,4.876897235128659,1.0724621751885532,M1.6,
Gaia DR3 3015741424673978624,85.62831801176414,-8.151543921699304,2.250624039491661,0.09844026,-0.0530550525956555,0.08864864,-0.3953050442381717,0.0774917,20.472015,0.075699955,1.0180185,1,1.9834783946925445,0.0765396156677724,212.47642068217647,-19.00377661993208,1.0284839951246916,0.3076957461187983,0.4053525944969465,0.1570905226141647,0.4938609862175607,0.1750589518006743,1.2107802144901585,0.2760037891562431,,
Gaia DR3 3015748846377454336,85.61040500218787,-7.980796311407538,2.374526287214324,0.035934135,0.500926383087223,0.030994885,-0.7441418703546931,0.028698483,22.304451,0.08724552,1.0087222,1,3.838005204910884,0.0895936155890558,212.305907724124,-18.94488363073173,-0.4829266219530552,0.126555782282332,-1.5078696360492074,0.069426976746169,0.5923516420218666,0.0643865980070851,1.6904938418450866,0.075173147862328,K6,
Gaia DR3 3012327436772983936,85.93178879143909,-8.571247997454986,2.326503448816297,0.051484298,0.4275475387897612,0.052597992,-0.8602263024795465,0.043611366,20.987438,0.065242045,1.0059108,2,2.432728415296097,0.0662773041006863,213.01430282664177,-18.91703380218888,1.1272616593054154,0.1709265072591516,-1.1797829159126536,0.0934837263492143,0.8161364220756901,0.0996585552561001,1.8244684805876672,0.1295946701567815,M0.0,
Gaia DR3 3012331117560694784,85.65963733885567,-8.683845540269868,2.29040163328006,0.069427945,0.0924270995951368,0.06579784,-0.7875695227575331,0.06025685,21.935606,0.09162951,1.0140127,2,3.370406960492044,0.0930998749242082,212.99755186448067,-19.208284890481156,0.4158199134430704,0.2361598617572476,-1.1729579691259744,0.1226931146554038,-0.1219485139913434,0.1328185030057277,1.250443136578641,0.1399316012337927,M1.7,
Gaia DR3 3012331358078862720,85.67005639930382,-8.669070944546966,2.332722789986968,0.052021857,0.1758105023901538,0.046684425,-0.6156787518452483,0.040892053,22.296778,0.11011248,1.0356435,2,3.741335729227304,0.108947458804897,212.98821446229664,-19.19258081599092,-0.2227066174444809,0.1788574894951429,-1.18835060367482,0.0931199882573129,0.0590334241910204,0.0948656426469021,1.2104793843265522,0.0972699158219784,M2.4,
Gaia DR3 3012331495517815424,85.71046960768287,-8.666043001777474,2.410134598287957,0.087668225,0.8187754049590068,0.093233205,-0.6057454292306788,0.07659457,19.902138,0.091160394,0.9861703,2,1.3444111971880717,0.0927199461086968,213.0037422559844,-19.15529542253416,1.4558865847350306,0.2600382199973857,-0.6461875855759445,0.1534479216969743,1.9492127384056737,0.1720200227728403,2.517259311816493,0.2047275151840566,K0.0,
Gaia DR3 3012342181396446080,85.6275684135468,-8.548686239599643,2.392818559576403,0.014401264,0.5373875240668937,0.012332259,-0.1707455304677364,0.012116416,19.601387,0.04857973,1.0131948,2,1.0620711223845944,0.0480528125362849,212.8541041045002,-19.17795216471048,1.1952140685788386,0.0548847594198992,0.4256728373927956,0.0317760835142726,1.926313566741156,0.028467894660829,2.306603128332624,0.0375289855523951,G7.0,1.044787
Gaia DR3 3012711239346713216,86.27015579791663,-8.36943921908886,2.48236330667083,0.062131565,0.5134660581155932,0.057761077,-0.5089558507205763,0.04817281,20.193407,0.08821141,1.0448378,2,1.6605916588378382,0.0892204451025997,212.9767458421244,-18.52784284061524,0.8947930057133222,0.1772762383914839,-0.3485531712563272,0.0978517695733137,1.6167115402985512,0.106070122927567,1.8803989047010312,0.1255462353747546,,
Gaia DR3 3012722509340910336,85.94376335999908,-8.314491416286824,2.472550207743641,0.043132406,0.3432911331903198,0.037192665,-0.7350452559512338,0.033291694,19.303322,0.06459409,1.0179797,2,0.7815631304064968,0.0649732042637817,212.7756514194631,-18.79432026880199,1.847781229913286,0.1281372139579516,0.0297671027706485,0.067580270574582,1.3593854323727008,0.0689845555549746,2.2941469673441435,0.1110095252679223,M1.4,
Gaia DR3 3015313439772208640,85.34562690481346,-8.653056404720912,2.2350164229560283,0.05030658,-0.0836450129463562,0.047831148,-1.29838986168709,0.040624384,22.197414,0.04740084,0.98761135,2,3.651185589636723,0.0477192531173696,212.82495540907289,-19.47434664961792,0.9777988756499604,0.1831910578944241,-1.8061205927214128,0.0878918620090097,-1.0810535604359046,0.0991257647128214,2.320956491881272,0.1129865452849333,M1.8,1.399682
Gaia DR3 3015345669206779776,85.6639766152231,-8.441195590051382,2.36133652216096,0.034799308,0.0639850450493111,0.027505826,-0.5480396848400798,0.025916915,19.643764,0.0472124,1.0380272,2,1.11557312734406,0.0461651992833645,212.7683442430616,-19.0986637885006,1.6775305219699632,0.1070406261903317,0.3954758283505555,0.0515748778288451,0.8283686094015268,0.0532799862537578,1.9122511173986,0.0972832497492567,M0.3,
Gaia DR3 3015347211098999424,85.65706934318192,-8.420983300020985,2.542217248486324,0.07962858,0.2554361668171153,0.058562573,-0.4675652795917138,0.059781324,20.542004,0.16159056,1.0179923,2,2.0236373255014284,0.1639506195599055,212.745943883472,-19.095988571642074,0.3840630227856483,0.2394252779166336,-0.1051899900041917,0.1269000472005998,0.9228955569829456,0.1160016550834225,1.0051395667106098,0.1410322922764539,M2.0,
Gaia DR3 3015347833870294528,85.73726844498178,-8.380643500934607,2.356562070029497,0.046646234,0.1041584544770456,0.037565228,-0.4616287078277437,0.036846194,20.967005,0.06868877,1.0118128,2,2.445573314631781,0.0702205409877951,212.74419976019223,-19.006998726688806,0.5018440974002383,0.142926277908103,-0.1754841559242379,0.0739601761157115,0.566097312922115,0.0741483385041454,0.7766005117005403,0.1083099114053595,M0.2,
Gaia DR3 3015348761583229568,85.72334785695786,-8.339626707430801,2.359119539669803,0.051503804,0.0986149065339163,0.045242142,-0.1960930478496129,0.04308777,22.73325,0.053065743,1.0307252,2,4.216010360296113,0.0524728581456248,212.69881327063672,-19.001470092066533,-1.2618605901647042,0.1480592734269503,-0.6506968791271959,0.0814277112992186,0.2043967829306652,0.0866023591993383,1.4343906798320651,0.1359484215628278,K5.6,
Gaia DR3 3015413083013367168,85.1072917077395,-8.188000218383076,2.492727930249428,0.11963059,0.7709134541798033,0.10199203,-0.3694684412716193,0.09482171,24.452646,0.09880334,1.113018,2,5.972531834884824,0.0975762211855025,212.2719799605169,-19.483422057730525,-2.935502197031933,0.3089959640561633,-2.232948267085419,0.1748862673246622,0.3974336129908966,0.191534756064808,3.709607066657341,0.2670038038846803,M3,
Gaia DR3 3015414629201592576,85.10404831620316,-8.125873014039918,2.508215893693347,0.013853227,0.7976495360865169,0.013223555,0.0879214401482816,0.0116617475,28.02387,0.11377476,1.1570765,2,9.555131710873708,0.11253392389816,212.21124715116127,-19.459102200796508,-6.397330092293374,0.0970594936633565,-3.3625628828213507,0.0585986997669381,-0.3898057158185981,0.0448514691093569,7.237721322818047,0.090038113908987,K0,1.181521
Gaia DR3 3015416037950917248,85.30845387712597,-8.132620987913052,2.336886868282198,0.03711602,0.4345526066855876,0.030127283,-0.3579987267545984,0.030023763,26.664732,0.0906782,1.1892232,2,8.186923651824989,0.0897081584432598,212.31163172179495,-19.28015213731482,-4.340506964928244,0.1272970379796972,-2.9989762342636936,0.0686950451470721,-0.756427834690113,0.0656377599888969,5.329731910271193,0.1110332748494807,M2,
Gaia DR3 3015418099535217024,85.37745914462491,-8.080084019288536,2.373140134602945,0.06898641,0.3199852437941894,0.056560032,-1.198297609141876,0.053291347,22.678152,0.13316748,1.0844197,2,4.207202799677066,0.1355334613142953,212.293313097326,-19.195724438005243,-0.2297976242503248,0.2378751781713763,-2.113750306245578,0.1221367079873249,-0.3050886372998151,0.1155115566839589,2.147981932389988,0.123945589857002,K7,
Gaia DR3 3015419572707866880,85.18405962417346,-8.126376116858113,2.6021393976680325,0.12281028,0.0660979812909788,0.11705194,0.1521230405093509,0.10438559,23.578342,0.07021596,1.0579859,2,5.106192586358918,0.0706077961717181,212.2485183710185,-19.38811888131322,-3.0046765836236604,0.2673342337698332,-0.4386513176639823,0.1804883929848933,-0.0107899482838691,0.2005425339667808,3.036546191588178,0.2658112351071087,M2.0,
Gaia DR3 3015419611363708288,85.19424016147023,-8.120236160413862,2.242181910023847,0.1168524,1.1751804152459435,0.10916239,-0.6746022001852473,0.09479997,27.12867,0.107704,1.0799612,2,8.658848400623258,0.1069286103047982,212.24734751853845,-19.37636928262136,-4.140933261606171,0.3755482011754889,-4.502135988930121,0.2135622983037789,0.1162038705450729,0.23100041533157,6.118011121224427,0.2988789198997311,K7,
Gaia DR3 3015420259902423552,85.19258867864156,-8.090104876719707,2.6144680930864626,0.016805606,1.2383923222137518,0.014369002,0.3997030591894937,0.013511802,32.54485,0.13893975,1.170275,2,14.074734919178708,0.1332374120453154,212.21787795737805,-19.364636850581363,-10.624626596755505,0.1128080839726864,-5.589878258922937,0.06789365290789,-0.9868225261736984,0.0522710729037369,12.04588095442702,0.1044550627657917,K1,0.97054285
Gaia DR3 3015420298558420480,85.19516404962368,-8.08184048587292,2.46775849359314,0.040488243,1.1568748350777862,0.031353973,0.8983821318510594,0.029015101,23.590054,0.09404952,1.0027755,2,5.128803199727213,0.0928598220039366,212.21118858862144,-19.358723126682804,-3.66635875252799,0.108020004658155,-0.5073659734885041,0.0686031884886945,2.3764801327584912,0.0766434701229702,4.398552552225374,0.0994199990194601,M2.5,
Gaia DR3 3015420362981638528,85.19333587768136,-8.076692568227609,2.462767206305432,0.01799811,1.2650867711178877,0.01549676,1.072091456256418,0.014441944,26.53324,0.080713145,1.3904316,2,8.069931361780744,0.0830609648745338,212.2054433279307,-19.358093809629704,-6.244083451302518,0.0753824638224942,-1.802671466251752,0.0476460978893527,1.7222584142452373,0.0445055068627551,6.723420008262665,0.0720715654752476,K7,1.4568378
Gaia DR3 3015724863280169472,85.76904377486684,-8.277557350192899,2.2260096932306324,0.12727967,-0.1381047818368793,0.11486384,-0.1424858391984453,0.103602186,21.693869,0.08903369,0.9670047,2,3.1851556968432733,0.0883814057644202,212.66067984491804,-18.933671955766563,-0.1392903645976897,0.3930710771593249,0.2209704705778961,0.2064650764685452,0.185089658147505,0.2318967339637502,0.3201373706556834,0.2598721795366758,M0.6,
Gaia DR3 3015727783858171008,85.6754331068826,-8.254217304373286,2.293017894092824,0.093131736,0.2662887591459162,0.0791466,0.0489125419487987,0.074394375,21.655355,0.19965842,1.0444635,2,3.137811322496833,0.2004269644632418,212.59564729090133,-19.006776571935603,-0.550362354273882,0.2997088863952201,0.0918969776456322,0.1705827874712585,1.0617269271476024,0.1696252724239428,1.1994197944558789,0.2040325489498199,M1,
Gaia DR3 3015728505412356608,85.64835057358461,-8.250544862413314,2.435213432266224,0.0524757,0.2899631682403223,0.04445904,-0.3376524843332234,0.043160632,21.774649,0.08139575,1.0367677,2,3.2710445653200475,0.0837102983365376,212.57975489617888,-19.029273044370093,-0.5615506596691535,0.1529366259863397,-0.5357556557366365,0.0852610538225766,0.7088486472588515,0.0865570498356057,1.0511135384673524,0.1094151418464556,M1.8,
Gaia DR3 3015730292118809984,85.84196994519888,-8.146422029778686,2.3170367173954665,0.027942097,0.1807503839542087,0.023652451,-0.3826428125770868,0.023446493,23.495213,0.07598243,1.2677695,2,5.0027630764278594,0.0750974633340456,212.5694404376606,-18.81139127932753,-1.6158161896032448,0.1004288444912297,-1.34520743588115,0.0559632728214386,0.0135805002135054,0.0517370405463298,2.1025292944736678,0.085082311682053,,
Gaia DR3 3015730807514906880,85.74638769413764,-8.156560364656341,2.3047478015353744,0.041658025,-0.0028510008269916,0.03868865,-0.1238824679120421,0.03552197,23.494232,0.07055351,0.99637824,2,4.9976339942178445,0.0668929399875147,212.53529564587296,-18.900895411644377,-1.8857595351195968,0.1293878018006381,-0.7563619901742413,0.0731853109299349,-0.1198523762377039,0.0766256240178204,2.0353223520033974,0.1230090644250606,M1,0.7216313
Gaia DR3 3015741012357186688,85.60598820875393,-8.165366637497756,2.3282351020274605,0.11247866,-0.153626245510635,0.11275503,-0.8395069291358916,0.10287389,22.869751,0.12318228,0.93837297,2,4.379025797725837,0.1236857465137203,212.47932916609773,-19.02970121918,-0.5921056636231334,0.3658772071938408,-1.2851158784827703,0.1985430781328762,-0.8299586507635262,0.2258744837743092,1.6404094915600635,0.2338668482606587,M1,0.72922415
Gaia DR3 3015741218515544704,85.68327730018768,-8.157421334650701,2.3975709471315767,0.08053726,-0.1574610637962945,0.07769299,0.1996050678124711,0.06742284,21.686329,0.061810367,1.0409846,2,3.195988421475216,0.062613967355399,212.5071984704052,-18.957438376935443,-1.0305913235930282,0.2080745260274,0.7261626274451203,0.1327858461341022,0.453264826602842,0.1423054550907067,1.339731182289393,0.1819831032149329,M0.0,
Gaia DR3 3015742214947962752,85.58984902124939,-8.141584579043778,2.319374969588221,0.0260202,-0.3123519625091167,0.024082039,-0.165232745678072,0.022216324,22.390795,0.05860722,1.0149273,2,3.9041253863938734,0.059770334364209,212.44931203469787,-19.03365131803433,-0.9874585937709028,0.086577668692935,0.0874547549714179,0.050636269223029,-0.3844892188968822,0.0501320131613833,1.063275490184484,0.0825276828562247,M0,1.1939324
Gaia DR3 3015743486258266368,85.75741818715082,-8.080719305445234,2.437615679044715,0.027251864,-0.2959035467090371,0.024519987,-0.5812941874041349,0.021816626,21.521166,0.066514246,1.3251165,2,3.0390446173323604,0.068171019745837,212.4682951516941,-18.85785984889565,-0.1122815206508747,0.0921903009988531,-0.1206481790402449,0.0511185725903233,-0.3147284147419276,0.0504601835333339,0.3552704575831863,0.0561118333878106,K5,0.90086937
Gaia DR3 3015747059671068288,85.5232938488021,-8.018205695638965,2.2570163560285086,0.053863384,0.1140537086749903,0.045146003,-0.4430177191589758,0.04301543,22.538357,0.10202312,1.0526562,2,4.072260801422692,0.1014582687858979,212.3014481593275,-19.038814837228276,-0.680591629997144,0.1840383898132685,-0.7977560164322597,0.0953095436792307,0.0647739835944474,0.0942499249731058,1.0506261454612345,0.1395866505527011,M2,
Gaia DR3 3015748708938504064,85.55958122815409,-7.976431296349642,2.326989344999497,0.042276904,0.2828497313275589,0.036358934,-0.2383095892425349,0.033098254,26.163542,0.10140325,1.2046152,2,7.694858644142994,0.102105230413699,212.2784115198727,-18.988198370184307,-4.077744144560183,0.1417127022555416,-2.430721879992888,0.0791652264903306,-0.623220138320633,0.0762262559821163,4.787985955198637,0.1275933204079132,K7.0,
Gaia DR3 3015748708938504960,85.5608202815005,-7.982743542583891,2.228239475142034,0.06936698,1.6694490875226238,0.0601306,-1.0034599086628777,0.054243047,21.020672,0.09037723,1.3003625,2,2.555699322616928,0.0878751839990204,212.2849796477792,-18.989864915302768,1.2330392295286412,0.2431958022520871,-2.6387382679007487,0.1431841398622287,2.892257985679418,0.1404661482724732,4.104690200705383,0.1536423525044007,M3.5,
Gaia DR3 3015748949456668032,85.62152142058184,-7.9748358006635325,2.2870317997814325,0.062044155,0.8238511517005197,0.051692672,-0.6952907719579533,0.04862566,17.753977,0.106682345,1.0116124,2,-0.7125402705393954,0.1073591705622127,212.30535090715944,-18.932375845476276,3.384197607924724,0.2103997786454806,0.3770698277473343,0.1102406293997871,2.6934165548487545,0.1077272280061251,4.341597383730343,0.1773556446913737,M3.7,
Gaia DR3 3015750495644968192,85.74311303716371,-8.017197729376603,2.4727080687510603,0.042786215,0.1214523544043053,0.039221976,-0.1442991694221269,0.03493082,24.0331,0.23847607,1.0179973,2,5.56426810935216,0.2285294048256974,212.4014050738857,-18.842746595599326,-2.7747317729586056,0.2148314279417413,-1.1655240744395314,0.1278608365173929,-0.0806263521160506,0.0998961024780544,3.01066161974734,0.2041073532635219,,0.59911275
Gaia DR3 3015794128216616576,85.45725565025364,-8.008965920113297,2.4980289201084385,0.019323217,0.989276229156285,0.016072312,-0.156843794895015,0.01494063,25.532944,0.086934395,1.1583115,2,7.071916863874935,0.0859690877079823,212.26231942382717,-19.09353209689824,-4.1074473164677965,0.0831117533099261,-2.7165267495416003,0.049310076569957,0.7173964657141738,0.0414238896998513,4.97647452797186,0.0739317275261939,K5,1.5878403
Gaia DR3 3015794269951586560,85.47780000662144,-7.98676354525971,2.3639045401178,0.09553109,-0.0169327615811323,0.08065283,-0.5654495094666043,0.07485996,22.005028,0.07417884,1.0614074,2,3.541666465893057,0.0736325297626112,212.2506495821395,-19.06551047167513,-0.4039174193368309,0.2814446851782434,-0.5456602284131975,0.1412361946577117,-0.0868511915252767,0.154564549110356,0.6844249381670926,0.2016225649951873,K3.5,
Gaia DR3 3015795987938499200,85.5122787262788,-7.939116314949371,2.350609046822452,0.020435108,0.0667038140595321,0.018522572,-0.2874888280638611,0.016828055,21.569881,0.058768604,1.0936705,2,3.113290787802649,0.0606000178077041,212.22120701791744,-19.01391962856276,-0.3619542775533224,0.0752862687693207,-0.0284057991962356,0.0425404549131994,0.4458397649040249,0.0396691852657488,0.5749703335275661,0.0565402007199749,K3.0,
Gaia DR3 3012331701676244096,85.72470210624118,-8.640202374650201,2.434208783904279,0.05941534,0.4255183031690469,0.056741152,-0.0232922454363986,0.054105643,20.297054,0.08616752,1.0262772,3,1.7384623601171507,0.0843884749421987,212.98560294793376,-19.13137750839942,0.4162308138314552,0.1668971793590961,0.3635060324826611,0.1023660932807185,1.6353905379562477,0.1080238261766474,1.72623490222823,0.1120597022043698,M0.6,1.1165111
Gaia DR3 3012338195666793728,85.80262174950666,-8.578349515453144,2.368924898281887,0.06785301,1.0871835169485211,0.06155252,-0.384185116432627,0.05588648,29.33355,0.15708986,1.0860922,3,10.779968925649428,0.142638762947713,212.9622023961768,-19.03508556369412,-6.327198548051721,0.2205950592234653,-5.29146350208751,0.1256680454353188,-0.4311039644822703,0.1314966544420623,8.25947202238644,0.1873119027892039,K6.5,
Gaia DR3 3012340051092664704,85.79465286731266,-8.530586628334992,2.427992208220708,0.016717998,1.2160430346859696,0.014771416,-0.9572905213881688,0.014236535,22.610668,0.12459601,1.2706801,3,4.067075715016283,0.1253141714173933,212.9130977132442,-19.02135840656541,-0.4241204852643472,0.1126322660888779,-2.839425609051659,0.0681437006338816,1.480697755933356,0.0498601809111944,3.230275811720313,0.0657942157620597,,1.1203437
Gaia DR3 3015346803078146176,85.5944818927153,-8.398830763788505,2.3363890105378764,0.063151926,0.026439437409151,0.053145893,-0.8451807423493393,0.048415765,21.029226,0.12934934,1.0705863,3,2.50394468516465,0.1251308858746106,212.69624071863532,-19.142018416727247,0.9649841176404444,0.2159185291619251,-0.64090494832584,0.1090051813558652,0.0442163762673581,0.1102687469111843,1.1592707138615514,0.189612677330851,,
Gaia DR3 3015349998533774336,85.53585403867544,-8.370498238234731,2.354878093653772,0.022299532,0.3035684944372611,0.019783758,-0.0457622888005161,0.018826578,21.925299,0.05867322,1.0353456,3,3.4092010747188977,0.0608595762337896,212.64244142745088,-19.18182229956714,-0.7942551360894816,0.0758346552173492,-0.2324857334542116,0.045100607128314,0.877722316646623,0.0426509694019869,1.2063528930639569,0.059426003633047,K3.6,0.9084715
Gaia DR3 3015352197557067520,85.63107874046051,-8.295532832765497,2.3527680025539066,0.0483095,0.6049266605739472,0.042583346,0.0952063105752549,0.040621985,21.57503,0.062251113,0.99519044,3,3.0670148222279527,0.063343988283504,212.614650595854,-19.064316317886902,-0.7063283657120003,0.1354875734992985,-0.1815098077941286,0.0796016529880021,1.6684050726413495,0.0871128909517633,1.820829771546543,0.0958989016325787,K6.9,
Gaia DR3 3015367144043220480,85.33476007942379,-8.256448352549322,2.662534525522915,0.034141164,1.6060357622981738,0.032782298,-2.6851959902505875,0.02929473,23.19898,0.14183933,1.0440133,3,4.698681501660247,0.1412275255757121,212.44166915320076,-19.310939082825403,0.1516621745732589,0.1555047409667191,-5.293957346980989,0.1015010826935736,0.3836034074430943,0.0717725408318152,5.310003519871925,0.1014243992844434,M2.4,0.68349886
Gaia DR3 3015409166003245824,85.25034049820182,-8.231908615323087,2.573404222579053,0.064955525,1.8501452611463896,0.057993762,-2.000302552965872,0.054144256,21.491941,0.15456702,1.0446128,3,3.002993783836137,0.1576452122172758,212.37954769785333,-19.375333453319985,1.0168937653199297,0.2305006530143377,-3.95546664164803,0.1521871088535844,1.8403385565511083,0.1170667735749945,4.479579811306581,0.1520173616037791,M5.6,
Gaia DR3 3015409784478538240,85.14112635150607,-8.221641106865222,2.4195032712456195,0.09282698,0.9317289339095396,0.08534766,-0.2987127764439024,0.07638836,26.441715,0.108961135,1.0772939,3,7.958513475709691,0.1066913668534084,212.31960975287632,-19.46803510297156,-4.447928625114183,0.2506243299997798,-3.305351903748885,0.1497068499050375,0.0934104417704588,0.1671081801669096,5.542395310004356,0.2200764767266354,M3.3,
Gaia DR3 3015725447395703936,85.82924524098391,-8.274855044021663,2.34525331707921,0.071297005,0.2818045720319224,0.061389383,-1.5094445694997218,0.05442586,21.311922,0.13864939,1.0453805,3,2.805500406695848,0.1431846820215273,212.68564482328665,-18.87891239791164,1.4555789952222824,0.2617662386748133,-2.000054200299928,0.1357416900030996,-0.0747463069784961,0.1253647071720074,2.474775550605876,0.1890857659051508,M0.4,1.148009
Gaia DR3 3015727508980008832,85.70063620394342,-8.273613969636477,2.325999256318875,0.042234182,-0.1074867800131948,0.037272315,-0.3984257233549523,0.034360994,20.149288,0.05285105,0.99257404,3,1.6423112752656917,0.0538838527671944,212.62563158153625,-18.99282881973026,1.1380220220054855,0.1286229420770524,0.5722378326850617,0.0677570945342749,0.5204705565341401,0.0725594957002993,1.3760232047260357,0.1134154012617497,K7.6,
Gaia DR3 3015727749498176512,85.70412769333446,-8.25010979811416,2.4480571671529683,0.07505683,0.1390998628751621,0.06625464,-0.7630245318542526,0.06129122,19.331434,0.07200994,0.9703895,3,0.8311142026896171,0.0706434231910382,212.60487599680647,-18.97944269698142,1.876071630953417,0.2161548708705818,0.2297732841333299,0.1159221803320777,0.9296715794612992,0.1217217995081961,2.1063546169217795,0.2002780887270903,M1.6,
Gaia DR3 3015727818217654016,85.6898582060165,-8.248407545226465,2.40111292872986,0.04986191,0.0073886386062012,0.04235382,-0.1975547802647888,0.038763743,21.724257,0.056404993,1.0063161,3,3.220831649855259,0.0596119883090868,212.59672520564044,-18.99139761848016,-0.5827537301731747,0.1385264541889087,-0.0362213016887267,0.0753585063009529,0.3815235300733315,0.0801177654571507,0.6974769506775054,0.1238222653344607,M0.0,
Gaia DR3 3015728883369477888,85.63720722367188,-8.223847320065603,2.3164420875637224,0.062489197,0.0327290341919614,0.05258753,-0.1177206229370296,0.049816076,21.57455,0.060763523,0.99632245,3,3.076113800156618,0.0617090865772963,212.54925641800972,-19.027511632870123,-0.3585395543898837,0.1800472226420615,0.1501848071242477,0.0958046850868979,0.523469578983077,0.10390274156971,0.6520172455340149,0.1313310501116642,M0.5,
Gaia DR3 3015729295686336512,85.65210099830475,-8.197607220897492,2.3261902201142783,0.04006092,-0.0474381445582538,0.034631383,-0.6684154094190565,0.032549478,22.151194,0.05823599,0.9423821,3,3.6577536027104207,0.0592236922023482,212.53112251387813,-19.002774754029065,-0.1988334978686845,0.1277509565060837,-0.8255123625223177,0.0661854521390187,-0.259256081696221,0.069226654507818,0.8878170624899886,0.070813104468181,K5,
Gaia DR3 3015731048032982528,85.75262639802136,-8.144646943930997,2.345728336444929,0.019986479,-0.0513775530855703,0.018224517,-0.0258907339044946,0.016883219,21.607168,0.055994745,1.0329736,3,3.115893607594012,0.0554418607110536,212.52683290611787,-18.89012686394869,-0.5820150857128352,0.069973862373155,0.3469043838212542,0.0411402280800127,0.4945308623918434,0.0385990586995324,0.8388354936277692,0.0562533824723803,K1.0,
Gaia DR3 3015741012357121408,85.60549155418629,-8.171658900707769,2.4108609447066454,0.03645816,0.0817354323242052,0.031922154,-0.3711216385525366,0.03018594,17.045593,0.114463344,1.3014687,3,-1.448164653468826,0.1138412985097726,212.48508586201245,-19.032897855191152,3.344308717427813,0.1362524709679468,1.9684452368295524,0.0762727112576521,1.8767802566914888,0.0697643054992175,4.310624267988059,0.1153691603504756,M1,
Gaia DR3 3015741321594764928,85.62556975973881,-8.171789113358464,2.461631523646426,0.034042466,0.3636944733025453,0.029814808,-0.453778433631569,0.027774636,21.326283,0.05626123,0.9617073,3,2.8345473221297484,0.0575668496218759,212.49441261854813,-19.015086040103125,-0.1668977459014868,0.1018532077284773,-0.520211457597469,0.0565997864026764,0.8852872103323755,0.0564264403573527,1.0402923930226349,0.0580853571870746,K7.2,
Gaia DR3 3015741390314308096,85.61950464670623,-8.153434680974401,2.351623903501076,0.027261712,0.4570269599154228,0.024897104,-0.6181846325047964,0.023709048,21.753267,0.06476062,1.0682011,3,3.265481940478548,0.0645451194620954,212.47417829388613,-19.012448036388,-0.0523171325109377,0.0943749096619295,-1.0738817770858304,0.0539395155698487,0.7802143788680924,0.0517901618874886,1.3284177168736162,0.0532952397347267,K5.7,0.9811277
Gaia DR3 3015742077509010944,85.54823053436114,-8.134770929161697,2.3727222864436865,0.015142909,0.5673117678151239,0.0128196655,0.6412893135017388,0.012171689,25.513859,0.10851591,1.1393206,3,7.033462563410453,0.1065320404610699,212.42374356102107,-19.067705938124163,-4.6529662592034695,0.0929869266846373,-1.241437264757792,0.0567823930697412,0.757036135397839,0.0432276149483001,4.874870788227451,0.0901746207580711,,1.0406895
Gaia DR3 3015742318027173888,85.63515730095011,-8.12336019607322,2.291473445448864,0.045184955,-0.3685309718574895,0.040733103,-0.8163800113608949,0.037494577,18.835934,0.1046803,1.0722642,3,0.3504442930209221,0.1052344553714726,212.4527598635344,-18.98534747300597,2.7560996194059237,0.16700394895797,0.9422159978120136,0.0882818143215129,0.1246068222502527,0.0897606991686408,2.9153701238048093,0.1604835450871491,K7.8,0.95656395
Gaia DR3 3015742352386913024,85.62407807956258,-8.12398143932896,2.4989308958138348,0.08274921,0.1056730855527937,0.0812949,-0.0827138959461146,0.070335664,23.07637,0.08845959,0.91685086,3,4.594113418842109,0.0888005619141134,212.4482700171567,-18.99547959434475,-2.09452963402566,0.2102135556588893,-0.6089492750357124,0.1332959849817335,0.1932362195016699,0.1443480052357639,2.189797671910691,0.2048527523916418,M1,
Gaia DR3 3015742730344031232,85.70802372210807,-8.13862708156498,2.335847346492576,0.023439197,-0.1608343454374499,0.022290565,-0.0745534419479696,0.019734444,23.684471,0.07132542,1.0793105,3,5.193328424153517,0.0723152369577688,212.500674772739,-18.927185543181608,-2.18306020475716,0.0872962128787183,-0.6044187946981197,0.0512839700896435,-0.4221486294019065,0.0479121183107513,2.304188230654043,0.0842525782526838,K2.6,0.8814361
Gaia DR3 3015745444763368192,85.56457830501682,-8.106758269231129,2.288087733510899,0.023468334,0.1650384150637669,0.020374848,0.0292639188939858,0.01938497,33.45857,0.1430404,1.0584108,3,14.97973690947885,0.1430180402198429,212.40460117125536,-19.04088712742256,-10.160550147470278,0.1316285693138062,-5.503807874936712,0.0785635296107804,-3.0007701792647605,0.0607928108072927,11.938731175976717,0.1187202770636364,,
Gaia DR3 3015745513482845056,85.55171974599699,-8.097087753129394,2.3058054964427748,0.074830405,-0.660442804242717,0.0636165,0.0163253419469716,0.05968183,21.879683,0.04513694,1.0236529,3,3.399794198123225,0.0448824135241453,212.38950458884997,-19.04809382288165,-0.7567698367117277,0.2074139488272017,0.9972274801058064,0.1210782726924402,-0.6804318243210226,0.1266525193920548,1.4248335693629997,0.1515761491774743,M0.7,
Gaia DR3 3015749018176148608,85.57563908526403,-7.980574726497987,2.306474209389211,0.027232444,0.3352181500810534,0.023588,-0.200105030128306,0.021790272,22.943674,0.23204125,1.0298574,3,4.479477592675318,0.2281359990267122,212.2897267789889,-18.975725755053467,-1.4591330743375617,0.1987536353688991,-0.8803161467159839,0.1156095302613777,0.5540221423648859,0.0868139713405358,1.7919169570672742,0.1736062026563316,K7.8,
Gaia DR3 3015793273519180800,85.4360349298713,-8.077372791251133,2.3784964839296285,0.06585168,0.9980720402939496,0.049037166,0.163135042920806,0.047716506,28.115252,0.06552921,1.0785668,3,9.637758826228266,0.068946692918309,212.31764089706667,-19.142407656528825,-6.268890276212504,0.1685298374518225,-3.5752745884817614,0.0914878481784904,0.205482349585977,0.1073982049756913,7.219681203088298,0.1532188714980368,K7.5,
Gaia DR3 3015796739556780544,85.50632472561661,-7.937586373735859,2.366568902473566,0.06031837,-1.107568467937623,0.05273784,-0.5750693097014344,0.049431756,33.453663,0.15219568,1.0024002,3,15.00012403681452,0.1476548437820009,212.2170153106419,-19.018546690747357,-9.659498677147123,0.21013598969412,-4.94125852426356,0.1175397212297424,-5.665617427594835,0.1238900661679241,12.240145886928008,0.1817697269620561,M3.4,
Gaia DR3 3015741527753260928,85.6313910106697,-8.139744891102314,2.5461442012014777,0.30850732,-0.4986418644618702,0.42448738,0.659526030408668,0.34041622,22.945034,0.12513259,1.0182229,1,4.459074847948487,0.1242006836669988,212.46661061378532,-18.995875108014168,-2.866073644720087,0.7073852245563406,0.9971234061250982,0.6673090509894994,-0.1498412542938698,0.747347821879946,3.0382701699305747,0.7032790296253231,,
Gaia DR3 3012341283747783808,85.68746285605502,-8.559914352357996,2.5923626434799187,0.12001519,0.5109004850584432,0.109075494,-0.497439270285385,0.09754168,22.543463,0.08310784,1.101958,2,3.995700375132478,0.0833972522856063,212.89213159718764,-19.12954113675558,-1.2590245456915916,0.3003927201865337,-1.4058554545641757,0.1712091094463138,0.6336992747727166,0.1886895796625893,1.9907654649981323,0.2330612277225982,,


==> ngc1333_params.csv <==
source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
Gaia DR3 121404294367988608,52.23736135867797,31.272823960792497,3.111199617430742,0.43117443,9.227257520835634,0.43325588,-10.989692426771732,0.3212489,15.343236,0.083768755,1.0458213,1,8.982789990551312,0.0838550170889866,158.32359496271923,-20.56555978374643,-12.079960338490125,1.3789723115796757,-4.144524433596331,3.096630545331968,-2.3563271634596106,0.8739712470825949,12.986716377184385,1.6269812952017488,M2.5,
Gaia DR3 121406738205233152,52.32806260334157,31.390343135711174,3.419124075796606,0.026928086,6.7272499849305065,0.033204198,-9.738383851374849,0.023034131,14.385482,0.051365253,1.0175486,1,8.042916592397157,0.0523295687435632,158.31385301318102,-20.42509705616417,-8.870044819728122,0.072815502019424,0.8344634299043889,0.1249699529268642,-2.230395543083729,0.0553365756857154,9.184154212470588,0.0724923972186342,K4IVe,
Gaia DR3 121394403059162752,52.37665569720893,31.317568291852265,3.358481802882715,0.03779451,7.874285627986466,0.04432852,-9.816141698731208,0.033733673,13.453304,0.06303751,1.0418614,2,7.086564199169392,0.064332035110887,158.39606040054156,-20.45802806032921,-8.927387684907636,0.105754776881412,-0.9286493502827682,0.1934271175151569,-1.1503868000728392,0.0708597654755651,9.048979516067154,0.106586670945922,M2.6,
Gaia DR3 121394677937069184,52.34650136814204,31.341707743725983,3.51658895781145,0.052291334,7.684380779283277,0.060893215,-9.95685634507445,0.04281317,13.355604,0.0860723,1.1479225,2,6.9951780346551855,0.0871745810664334,158.35858773139427,-20.454356945043443,-8.376346782748337,0.1368753120241324,-0.1723921001824635,0.2429620691559662,-1.2260267623416947,0.0931681443876514,8.467351775085396,0.1361644440549859,M4.5,
Gaia DR3 121399488300436608,52.47516511680698,31.34801811552449,3.3721224859555505,0.040977217,7.528446048873778,0.060279395,-10.113854389436256,0.038151093,13.998396,0.10867018,1.1417592,2,7.631182421318701,0.1085075420246737,158.44790119882617,-20.38288208003191,-9.13206921141368,0.1354306841205138,-0.6438724398249178,0.2119918866021972,-1.8804543501298028,0.0926190802961996,9.345874403379163,0.1344338658574078,M3.0,
Gaia DR3 121400450373111040,52.407208475492126,31.36733521743203,3.5576370688608483,0.18000783,7.507941732687335,0.24883966,-10.215106943789069,0.16704984,14.240231,0.50703025,1.0514997,2,7.888710119516765,0.507165991709064,158.38613791950758,-20.4026096378195,-8.955600666580832,0.5876037217471569,0.2298851798869918,0.8546189993002689,-1.859809813613854,0.3868468297563028,9.149564090054188,0.5808944387232509,M7.6,
Gaia DR3 121403886346958720,52.21728560806842,31.263071236324294,3.341971223240856,0.1412195,7.677524031588096,0.14905114,-9.76259672139092,0.1176966,8.502729,0.37710083,1.1573718,2,2.153422152393648,0.3867035860410187,158.3152542858411,-20.583687022943224,-4.5046397564065455,0.4674799683048237,-2.4101084693126893,0.7095993132186028,0.4113072665356263,0.2811012315476329,5.1253854329558655,0.5297694581111821,M7.0,
Gaia DR3 121403920706696064,52.22981972265477,31.27351261757252,3.4065430577485123,0.11466129,8.331070575442082,0.1272527,-11.426925645732354,0.096513204,14.272497,0.0770013,1.0334874,2,7.914973342035695,0.0775360241413586,158.3176593657123,-20.56889745483589,-9.735679544565446,0.2805716523005461,-2.317547651164688,0.6272132621464466,-2.7458330181312167,0.2309405021522158,10.377575934357145,0.3043632130578464,M0.5,
Gaia DR3 121404122569297536,52.22050344754558,31.27399243598785,3.25467306662973,0.11164422,7.093258925920322,0.1207211,-10.33248976346612,0.09264025,12.14727,0.30973613,1.0229489,2,5.799207180740176,0.3148323971605146,158.31056524482312,-20.573315583095223,-7.441976542830563,0.3802570463507415,-1.6014246993362349,0.596733593355352,-2.080721695272212,0.2611048166073804,7.8915764397781105,0.3846975544002844,M6V,0.5982353
Gaia DR3 121404126865125888,52.225370748126124,31.28171547766016,3.1890916230733213,0.1340992,6.3895504644683285,0.14967182,-9.987290032165484,0.11168051,16.224857,0.15810367,1.1054468,2,9.870534962159653,0.1662833487070456,158.3091368088278,-20.56464601278016,-10.668487836121033,0.3429170827137018,0.4619470895602546,0.6944080665163451,-3.8268158156043928,0.3030665983586856,11.343480379036036,0.3395099430999257,M6.5V,
Gaia DR3 121404126865126784,52.21280715147995,31.275650728906783,3.514710148232877,0.089630015,5.948254661337648,0.096493825,-10.068443990922455,0.073487274,16.115034,0.20482829,0.99163526,2,9.765141342628633,0.2003034922519758,158.30389160483176,-20.5759579273827,-9.644473970516508,0.242716315677088,2.225886972564041,0.3845384690050908,-3.6813090402887614,0.1914395242944533,10.560420788619767,0.2452714577378092,M4.0,
Gaia DR3 121404161224865024,52.19932306897017,31.281952120859497,3.205633760855686,0.13275018,7.798076327659839,0.14312321,-10.062422776242414,0.10781008,14.930194,0.16296329,0.99744314,2,8.583899396936731,0.1618106075234617,158.29001238010073,-20.577875453371337,-10.507250324044913,0.3686088884512546,-1.3502550131198063,0.7469196464833611,-2.259847979197657,0.2611952290184254,10.832008625443429,0.3734777431257818,M8.0,
Gaia DR3 121404504822247808,52.22762538524013,31.280854046924944,3.1653296121349768,0.12537484,8.4357385484387,0.13799332,-10.165101740144266,0.105374545,15.386221,0.063380495,0.97227424,2,9.033132862575284,0.0612311845465526,158.3113334175772,-20.56417149665814,-11.455556317794274,0.3515581262886083,-2.16609783563635,0.7476638351491746,-2.044231415875922,0.232783650607361,11.836411300109456,0.3689238049218524,M1.0,
Gaia DR3 121404573541723392,52.212627487445694,31.305104269719525,3.219463935002716,0.049378507,7.861858357397719,0.057881154,-9.253454781587852,0.039853606,19.176369,0.09577934,1.240917,2,12.82824103124674,0.0918889857227161,158.28479945670875,-20.552548560240854,-14.287711258900291,0.1509884106087634,0.8756511579823325,0.2659377165861444,-2.778706183672478,0.0912656652736227,14.581723698635962,0.149816356379081,M4.5,
Gaia DR3 121404607901460864,52.23603841215893,31.309842362504195,3.329862851965274,0.09988961,9.061595404482093,0.10807892,-10.394118879567468,0.08166851,15.665167,0.091052175,1.025309,2,9.319685599756871,0.0903557151353485,158.29879241761358,-20.536710491925167,-11.712954807900124,0.2740420141389477,-1.976844561668173,0.5644240448009196,-1.667335391232724,0.1728015433791095,11.995050315015977,0.284320080934634,M1.5,
Gaia DR3 121404917139108864,52.18152873009854,31.29342456155437,3.354141753884255,0.11714666,7.27434048179512,0.12620229,-9.73757682066524,0.09579015,14.502469,0.11187295,1.2446157,2,8.158357079747637,0.1080365518485255,158.26966539399115,-20.577881387374696,-9.451761709802788,0.2853051080792801,0.0762766088268165,0.5804670899497092,-1.9830359132494757,0.2182043524038992,9.657849086270993,0.2828259772809149,M5.0,
Gaia DR3 121405432535181568,52.21334024620656,31.33185220888009,3.334694867585457,0.04641358,6.817194092335215,0.04615949,-9.624873494448838,0.03553097,14.882825,0.05306374,1.008612,2,8.542343591735996,0.0529171214271662,158.2681038200756,-20.530836845225025,-9.528198326266162,0.1120367867277804,0.6556509986032211,0.2229504493242387,-2.374927058999079,0.0864561145272539,9.841581179475009,0.111451607512527,K7.0,
Gaia DR3 121406428967590272,52.33985555638717,31.35284887825521,3.410766386168877,0.057153646,7.641055832784829,0.06541142,-9.59332823866124,0.046839487,13.998075,0.12788415,1.1346176,2,7.64656883887743,0.1236650480717946,158.34657819839538,-20.448905432321823,-9.159263537732222,0.1706978176038426,-0.0580426527362192,0.2788068886937646,-1.2390574217317276,0.10725276114322,9.24287513696448,0.1697726499277196,M4.5,
Gaia DR3 121406772564972032,52.30381312900523,31.39143803789661,3.110285415353874,0.12355415,8.34362235562057,0.17087974,-10.65537745803881,0.112263,12.452897,0.1997018,1.1591659,2,6.113201676935059,0.2024024944345755,158.29553505002488,-20.43671756237844,-8.964575501217276,0.3958337631428155,-3.8629511455717696,0.7887856808503699,-1.6918497572314504,0.2822890047115756,9.906985468402754,0.4745659468855001,M4.3,
Gaia DR3 121406978723405952,52.24815702683456,31.36293537613841,3.3979067858443206,0.050081752,6.20546149971446,0.050238624,-8.985099215465633,0.036246758,13.692192,0.2997549,1.0596963,2,7.328243640275138,0.2968113835805091,158.27343149630394,-20.488112076750596,-7.971241048335869,0.2768844251663687,1.693173887952895,0.2321884392096409,-1.6612339716072189,0.1341398455877576,8.31668323154983,0.2708892194352167,M3.1,
Gaia DR3 121407013083143936,52.26611203414784,31.36348075129501,3.2918022705104555,0.057728693,6.311042454908249,0.060359653,-9.283787052089297,0.042979587,15.391599,0.0982877,1.2429165,2,9.04839066528096,0.1024803854817388,158.28613651492924,-20.47843212561187,-9.73850671086786,0.1543594894302362,1.4366389496235,0.2683752900520925,-2.638646571191762,0.1155191903306071,10.191413059868376,0.1551836294883408,K6.0,
Gaia DR3 121407146226856192,52.28313456328399,31.38093422775793,3.4649422492485296,0.20387152,5.724320320192994,0.22720096,-9.709049755094084,0.15894245,16.408407,0.08534501,0.8584435,2,10.072313394759169,0.0852435929482222,158.2872736109589,-20.45574461790719,-9.890121967339535,0.393775001632573,2.663548859834321,0.8629379457778908,-3.6343867506964873,0.4121566508004615,10.86820004008092,0.4383248290288407,M2.5,
Gaia DR3 121407322320789504,52.217382616965686,31.37920557704481,3.4394795457460337,0.043999307,5.959327946773128,0.044128623,-9.774383088521878,0.033404224,14.354059,0.07069441,1.0689354,2,8.0283214964441,0.0704043667203152,158.24058008176587,-20.490965716793117,-8.291180263560925,0.1042477282135943,1.608233936894294,0.1911532258578553,-2.8605965335873496,0.089173121817966,8.91701178010956,0.1067828654341681,M2.5,
Gaia DR3 121410341682494592,52.198540222522205,31.401645433501056,3.531031073626381,0.53722686,8.638608337123761,0.55025434,-10.5046610890533,0.35940292,12.8212385,0.15510224,0.9897196,2,6.499671934611977,0.1516227664249046,158.21244435784425,-20.482743120481302,-8.493883382536056,1.3706395796079514,-1.590513586842718,2.97474298765232,-0.8883766700459432,0.8989544831693529,8.687059427328407,1.4495240617943046,M4.0,
Gaia DR3 121412510641276928,52.38572257651143,31.410217958644683,3.473907330609451,0.10599412,7.668109991434433,0.12531342,-10.556200344069907,0.091329165,12.020736,0.16765428,1.1387179,2,5.672010273604093,0.1697453683475552,158.34289706574415,-20.37953237350741,-7.2677674605956355,0.275565678053254,-1.3312585924128086,0.521797181459437,-1.4171863720423603,0.2090072138325281,7.523370954184584,0.2844987189394046,M3.5,
Gaia DR3 121412854238659712,52.35803884418105,31.444421226946503,3.381402955508656,0.032565504,7.056823228441415,0.03623542,-9.824061909745044,0.025628885,14.320531,0.120362446,1.0524014,2,7.993428433022556,0.1214625128410857,158.30077604887447,-20.36654267215802,-9.125925243826456,0.1274261920806252,0.2665422930914758,0.1606323848432477,-2.0768217639302358,0.0728495426958194,9.36305211931717,0.1253292200795211,M2.2,
Gaia DR3 121412922958135936,52.38698267078424,31.453453315437123,3.3238857609693606,0.08130984,6.551225020805791,0.093522206,-9.38484666167314,0.068060316,14.002791,0.1560918,1.0084972,2,7.664986835278644,0.1564454442712368,158.31594808777746,-20.344430650749995,-8.641839579434038,0.2246484220933569,0.7836213320526042,0.3840159292470365,-1.974988527246376,0.1643721793173265,8.899215324480881,0.2237501564408138,M5V,0.6111935
Gaia DR3 121413610153000320,52.34683539963432,31.44804295553149,3.3191553999762053,0.12463344,6.8214588609020455,0.13381512,-10.03129554572007,0.09514165,13.269937,0.12257312,1.0164961,2,6.938747867018556,0.1235030957954995,158.29031611590136,-20.36942636675107,-8.15807483165992,0.2967821676283628,-0.3465503775586853,0.6163107567760805,-2.2113258830926537,0.2482586179450214,8.45956525386409,0.2945541392458344,M5.5V,0.6431527
Gaia DR3 121029704500767488,52.11841914987993,31.274190363577564,3.267579689626165,0.21788028,6.335274565183737,0.22754958,-9.715000076975286,0.16872148,14.089964,0.5887373,0.9950819,3,7.764059896935372,0.5899379073842873,158.23603306289823,-20.625711554531627,-8.63061391388801,0.7066710280209834,0.4683098991452539,1.077104010407334,-2.7262501135662784,0.4996461592285128,9.063070692318078,0.6917734389175478,M6.9,
Gaia DR3 121391997877483776,52.2513324771771,31.22734749627288,3.366265371564401,0.11250189,6.060846143670887,0.123305224,-9.152938872754415,0.09289893,15.43562,0.0805441,1.0670522,3,9.063754894862628,0.0802591844482748,158.36307284084518,-20.594625935324324,-9.431263378096856,0.2423744842527938,2.104256921960257,0.4950130841376342,-2.631147803521767,0.2139886147267032,10.01496704261307,0.2570514729506842,M2.5V,
Gaia DR3 121392646417033856,52.29715975298649,31.288173972285545,3.3813528900102403,0.23392513,7.799749624746527,0.27285686,-9.06723298804415,0.19688506,12.853015,0.62548,1.1697403,3,6.508640410203459,0.6327104769940152,158.35722719870662,-20.52248310691094,-8.35975143625703,0.789421007169517,-0.2375703209825133,1.153244367964832,-0.2217115215118816,0.4392875605338954,8.366064769781808,0.7895906043968453,M8V,
Gaia DR3 121393166108583808,52.36734385530819,31.27455720009004,3.318058335505852,0.13010734,6.45530152370822,0.14807923,-10.752520919895844,0.11429525,13.955441,0.31724286,1.2181195,3,7.565494748981048,0.3113821348495008,158.41704554078495,-20.497102187401957,-8.396814936499492,0.3892015419759868,-0.5049743994674714,0.6674597080096845,-3.523907687360333,0.3161828791589093,9.120275522755644,0.3803811378045253,M7.5,0.6334536
Gaia DR3 121393406626748288,52.46031198526856,31.30845655909812,3.50841989457202,0.09916442,-5.888296760816706,0.13877751,-11.584895181595249,0.09350874,8.523725,0.23344739,0.99164927,3,2.139047035143844,0.2365487239570396,158.46267928025964,-20.422051470353537,4.768147843716779,0.2303906546486917,8.946876179788319,0.2158111962618157,-11.56372020075604,0.4892713043384248,15.378603711565557,0.3952430929421359,M3.6,
Gaia DR3 121401171927660800,52.4884562780256,31.4392460953664,3.4307148818786253,0.04620532,7.077222480470046,0.05541822,-10.06030462007739,0.044905953,14.227753,0.08115562,1.0986724,3,7.873062563677946,0.080436001170862,158.39863693895222,-20.30339870265057,-8.932497351891532,0.1211887648363189,0.1917160849109223,0.2198361109677847,-2.163493993440939,0.0956657249042651,9.192767279683403,0.1199782709882941,M2.0,
Gaia DR3 121404367383293056,52.26697714636147,31.28537778470957,3.334336852757497,0.08763791,6.71035673155242,0.09608495,-9.586784579599998,0.070406586,2.1807446,0.38489562,0.9473322,3,-4.189103093909821,0.363827358316435,158.33706762204946,-20.54027918743994,1.673633783963929,0.3691153070870143,-3.4884756219347537,0.4290836036490245,2.050339388243014,0.2078523167474322,4.378858734263898,0.3823956153533426,M7,
Gaia DR3 121404539181984768,52.24213511716616,31.30099504881328,3.37114592872568,0.06223405,8.895950382516173,0.06912272,-10.677975069295652,0.052265294,15.572206,0.050164964,1.0181333,3,9.222302186077,0.0503553081146752,158.3089269736213,-20.540627454460623,-11.394333133126487,0.1637045557987573,-1.898510036521543,0.3429893033506769,-2.016699277859382,0.1108439743435783,11.726135078735693,0.1695616952461014,M0.5,
Gaia DR3 121404539181985152,52.2343397095045,31.29598061865889,3.176473229497663,0.13927145,8.843474453701916,0.16993289,-10.423872401213297,0.12176859,15.460757,0.21562357,0.9407277,3,9.109068418674138,0.2168564194458575,158.30648139048142,-20.54864422627258,-11.770983032166605,0.4418439640414416,-2.7385873937276983,0.8588602110534909,-1.9958432719692527,0.2788289718825073,12.249052731656567,0.4682096053492746,M5.6,
Gaia DR3 121404710980675200,52.23925754903765,31.330628377324864,3.35915683417915,0.05955479,5.6090707520713,0.059232917,-11.067620103967563,0.04416523,13.54255,0.072489426,0.9981027,3,7.198651340738392,0.0754634693274103,158.28775305435045,-20.518469370154136,-7.390324094845251,0.1300447180729017,0.1017500516324219,0.2801780051846657,-4.346991930309285,0.1453231688499758,8.574589327893875,0.1341700215057226,M4.0,
Gaia DR3 121405088937801472,52.15389591201181,31.29311229002038,3.1724157195526934,0.0857337,2.920128836864526,0.08719107,-11.900971618713402,0.06921316,16.879427,0.11624429,1.1004357,3,10.542711026019916,0.1165676921208955,158.24973041182574,-20.59235154823145,-8.643692509840921,0.1700776218296312,2.1942787546629177,0.4120942153054109,-9.169515168419982,0.3166561332100681,12.790945542911563,0.2640788172341752,M0.0,
Gaia DR3 121405260736491264,52.152207010854056,31.324665748396672,3.5144860216981373,0.06604653,7.064271168122493,0.0697673,-10.14749202063134,0.05770776,17.403906,0.14063619,1.2133638,3,11.07923604243102,0.1366304711408408,158.2282081252368,-20.56802603895619,-11.513096467420777,0.1791237413581329,1.6093115252319876,0.3024794757352574,-3.3785485494496914,0.1300432962994331,12.106025943899583,0.1787549182436172,M4.0,
Gaia DR3 121406635126017408,52.34794292248888,31.39188015145664,3.366727979254668,0.0785436,6.204966468741855,0.10139663,-9.462730497394212,0.06622149,14.546,0.07028477,1.0495459,3,8.199867489618622,0.0685212037417108,158.3272977904178,-20.413625344928107,-8.775783016589132,0.177366455934232,1.4018215687214592,0.358249562857267,-2.4810172196172697,0.160426559346491,9.226858496196002,0.1824319858077323,M3.5,
Gaia DR3 121407803357122304,52.26738391765973,31.42080737537454,3.13966067917607,0.3319995,5.601080698478187,0.4381047,-10.385214469979497,0.2801241,16.095043,0.11600553,1.0542309,3,9.767347766844566,0.1189232859530255,158.25016588287315,-20.43204612859869,-10.10506746707677,0.7884464250805113,0.5931433600273124,1.8356618374119529,-4.961467897178281,0.9205657123535896,11.272993003388608,0.8203614983699664,M2.0,
Gaia DR3 121412953022160256,52.37727897326135,31.45770958028352,3.5811613544448715,0.1539809,6.606616435714169,0.18335529,-10.181993233827376,0.14128892,15.834947,0.22517379,0.9899986,3,9.513944302723532,0.2278054919822069,158.3061702354453,-20.346038854798984,-9.7627720496946,0.3546179641179064,1.7229989076402603,0.6611205201709531,-3.0279544791315427,0.3048869607500291,10.365758614675553,0.3627078511573759,M6.9,
Gaia DR3 121393956382564736,52.37196003930559,31.309602743189707,3.3039527211125104,0.06545883,6.790157824929631,0.07810919,-9.85108223744481,0.05737987,13.259729,0.045086805,1.1191738,2,6.887891410967445,0.0449074558908098,158.39778794676667,-20.46679867997651,-8.125149237557618,0.152627286941912,-0.2577082841447122,0.3249775235458863,-2.0686518026871408,0.1357273754197051,8.388312343556402,0.1519092194226357,,


==> ngc2024_params.csv <==
VHELIO_AVG,VERR,GAIAEDR3_SOURCE_ID,source_id,Class,table,ra,dec,pmra,pmra_error,pmdec,pmdec_error,parallax,parallax_error,radial_velocity,radial_velocity_error,l,b,ruwe,recno_1,n_[FM2008],RAJ2000,DEJ2000,SpT,EWHa,l_EWLi,EWLi,OType,M,gmag,rmag,imag,Jmag,Ksmag,3_6mag,4_5mag,5_8mag,8_0mag,24mag,[FM2008]_1,recno_2,[FM2008]_2,f_[FM2008],Lum,Teff,Mass,Rad,Av,f_Av,l_Acc,Acc,f_Acc,alpha,Disk,Separation,plim,vlsr,evlsr,U,eU,V,eV,W,eW,V3D,eV3D,dr,Spectral_type,mass_flame
26.688482,0.08298068,3216658822253956096,Gaia DR3 3216658822253956096,2,Megeath2012,85.46603386030513,-1.6085106032136758,0.2087673075859451,0.05243674,-1.350455380305262,0.045522694,2.504542778184978,0.05706306,,,206.27844094774667,-16.185035192315524,1.0825666,,,85.466,-1.6084166666666664,,,,,,,,,,12.97,,,,,,,,,,,,,,,,,,,,-1.01,,0.3594540384281332,43.89078991180946,9.169716438641618,0.0829641648900092,-6.420862567337533,0.1546367748705704,-2.0259919823248254,0.0960362654271573,-0.6483498954783382,0.0970800489568426,6.764057747243705,0.149871811258078,0.3095328581475505,M2.4,
28.751078,0.0657963,3216657211640836224,Gaia DR3 3216657211640836224,2,Megeath2012,85.39591669545051,-1.6485930835154965,1.3854982391015414,0.033140678,-0.1590058985657393,0.029857364,2.48005393304936,0.035146825,,,206.28128255036097,-16.265729719044167,1.0566193,,,85.39591666666665,-1.6485277777777776,,,,,,,,,,12.35,,,,,,,,,,,,,,,,,,,,-0.79,,0.2351006786045548,70.56267338655368,11.234660018819028,0.0646253710100277,-9.33662818781936,0.0909214408674348,-2.370288046077775,0.0614808714877472,1.6584060933204956,0.0693193484172918,9.774517998823512,0.0889000400333749,0.2729946772221434,M4,
27.523197,0.089687884,3216653638228046848,Gaia DR3 3216653638228046848,2,Koenig2015,85.37429902122848,-1.69381988724912,-0.1957411980044318,0.14788292,2.1891005792976364,0.12864782,2.678920056655647,0.16228832,,,206.3124465760773,-16.30594873484288,5.240435,,,85.374294,-1.693837,,,,,,,,,,11.506,,,,,,,,,,,,,,,,,,,,-2.21,,0.0642009257387572,16.507164881956058,9.996456039640067,0.0901814061361303,-10.582223829150786,0.2004872162921226,2.7563806620075013,0.3213477474612797,1.3135773625635505,0.2647726303911492,11.013926684501538,0.2111177241153745,0.2329592151881102,,
17.49443,0.20784964,3216653535148831872,Gaia DR3 3216653535148831872,2,Megeath2012,85.36192369796424,-1.7128370482938111,0.0607943512034352,0.041764937,0.2272600144069077,0.034987483,2.5377236373483,0.044861183,,,206.32395795254047,-16.32576317814122,1.2200336,,,85.36187499999998,-1.7127777777777775,,,,,,,,,,10.61,,,,,,,,,,,,,,,,,,,,-0.97,,0.2761077287677065,56.56836194775113,-0.0306087933311541,0.2054852613712066,0.0622725804430377,0.1952890194024356,4.075752517834104,0.1057924759284429,2.9677988504245496,0.0933999561435695,5.042168826753756,0.1016905116401484,0.2187502101098879,,1.543819
27.909641,0.06776614,3216648381188077440,Gaia DR3 3216648381188077440,2,Koenig2015,85.23360078927573,-1.790616685098287,0.1298512129117241,0.12112701,0.8766118888907815,0.10761601,2.463278540369101,0.14155751,,,206.3332932644735,-16.475499114723455,1.9599457,,,85.233599,-1.790598,,,,,,,,,,12.343,,,,,,,,,,,,,,,,,,,,-1.03,,0.0675737625545411,17.40125649546323,10.371119453376815,0.0683852616699439,-9.455910921459612,0.246667099802008,0.7163016065611032,0.2291206530726744,0.6515206822994388,0.225664829831931,9.505357360226132,0.246476458181316,0.2441772035595398,M1.9,
27.444746,0.07209663,3216653359055859968,Gaia DR3 3216653359055859968,2,Megeath2012,85.39484093413274,-1.713937693536712,0.6704772195385031,0.07489069,-2.2991989525911056,0.06667489,2.474263700349543,0.08598019,,,206.34096729921885,-16.297174873120614,1.0670543,,,85.39483333333332,-1.713833333333333,,,,,,,,,,13.12,,,,,,,,,,,,,,,,,,,,-1.54,,0.3766909766616002,28.777136923627907,9.913959191781077,0.0700034115162845,-6.097588711344065,0.2481181943623313,-4.192136363672404,0.1684522661079983,-0.9832713571861332,0.1404648550074111,7.464678020263013,0.2244328577181265,0.2069532761632685,M1.3,1.1120622
25.501774,0.07675561,3216653054112520576,Gaia DR3 3216653054112520576,2,Megeath2012,85.47872378046571,-1.6939249715624745,0.3102594935092304,0.04004226,-0.9248715952471752,0.03315303,2.5158794516372605,0.039729726,,,206.36327208208544,-16.213675781199996,1.0208322,,,85.47870833333332,-1.693833333333333,,,,,,,,,,12.24,,,,,,,,,,,,,,,,,,,,-0.7,,0.3345477200688221,63.32486289075491,7.973579207216798,0.0761325680573163,-5.785359456891504,0.1099927857236831,-1.071004398935031,0.0696592564303435,0.1951039235400689,0.0738159312563501,5.886892219920701,0.1088635664406243,0.2232632382528568,M2.5,
27.206661,0.06704689,3216646285243399040,Gaia DR3 3216646285243399040,2,Megeath2012,85.35639297212927,-1.8025782291044623,-0.0921604165072682,0.39302427,-1.2128529280372164,0.35547623,2.737638257042053,0.43825042,,,206.40399774825235,-16.3725102563299,1.0599216,,,85.35633333333332,-1.8025555555555552,,,,,,,,,,13.79,,,,,,,,,,,,,,,,,,,,-0.91,,0.2295929892857877,6.246744172069597,9.664968239260206,0.066938135119217,-7.402122148727822,0.986880698351787,-1.7056321714032947,0.630903998089802,-1.144464218122824,0.7008136815955494,7.68182216374321,0.9668640757282204,0.1397298001009626,,
27.573835,0.07835201,3216646246590900224,Gaia DR3 3216646246590900224,2,Megeath2012,85.40477080747401,-1.7833182340275289,0.5841347457144208,0.0992794,-2.661183348033922,0.08424939,2.49629181626996,0.104144774,,,206.40973607881665,-16.32075360288751,0.99770814,,,85.40462499999998,-1.783222222222222,,,,,,,,,,12.4,,,,,,,,,,,,,,,,,,,,-1.2,,0.6282747653019918,23.969439083616045,10.033047335469035,0.0765976439895603,-5.892623211039772,0.3068093057458488,-4.666960121202806,0.2187091291647232,-1.4683670835784657,0.1860250266319053,7.6589573032050975,0.2734104569097572,0.1346300025990467,M2.2,
28.112936,0.08644424,3216645769847333760,Gaia DR3 3216645769847333760,2,Megeath2012,85.32664490743201,-1.8314488100558504,-1.5100826457130452,0.2569287,-0.3428821214645502,0.23114705,2.7434479539114887,0.30398,,,206.41617173552595,-16.412274133824063,0.98273027,,,85.32662499999999,-1.831361111111111,,,,,,,,,,13.86,,,,,,,,,,,,,,,,,,,,-0.7,,0.3237400154937709,9.02509360455125,10.570038402572605,0.0891587545585397,-8.876244668358122,0.5716079540393979,0.3315607757871532,0.4327336633695488,-2.823776271284734,0.5138513158643994,9.32048090984941,0.5663962913108459,0.1408881691554648,M1.8,
26.703308,0.07023356,3216646216524590208,Gaia DR3 3216646216524590208,2,Koenig2015,85.40298820727898,-1.793958030873699,1.7949690271631995,0.11117296,-0.3483402476933465,0.09134038,2.5552090822854976,0.115411386,,,206.4186785640384,-16.32729036546505,1.6265583,,,85.402979,-1.793937,,,,,,,,,,12.329,,,,,,,,,,,,,,,,,,,,-1.91,,0.0826424326353855,22.14000863212489,9.1628594941139,0.0718813481628168,-7.482326632325522,0.235115070976785,-2.222978226203736,0.1844888026047735,2.6303339387151823,0.2241216846543236,8.23683802536754,0.2306880911788424,0.1246323959817285,M2.2,
27.40375,0.109602,3216634431134329472,Gaia DR3 3216634431134329472,2,Megeath2012,85.42703237164817,-1.8004069612269755,1.4972624260877372,0.046230413,-1.1863487406537685,0.038685217,2.590694763501951,0.047585063,,,206.43629681106128,-16.309035395162883,1.2364275,,,85.42695833333332,-1.8002777777777774,,,,,,,,,,11.77,,,,,,,,,,,,,,,,,,,,-1.87,,0.5359603920334554,54.44344506808683,9.857082802994958,0.1110792000818016,-7.368665780949156,0.1421253342912591,-3.3479711382665585,0.0935811464662535,1.2601051836923869,0.0889158634052804,8.191093407351996,0.1341532903992483,0.1122699589513688,M2.4,
28.979702,0.087876596,3216640409728115456,Gaia DR3 3216640409728115456,2,Koenig2015,85.48569044944222,-1.7714111926101377,0.5297435570215464,0.20435989,-1.1163476766266525,0.1896393,2.679492944465243,0.21273774,,,206.4380442501922,-16.243649088720225,1.1671606,,,85.485705,-1.771405,,,,,,,,,,13.335,,,,,,,,,,,,,,,,,,,,-3.14,,0.0569056094046276,12.595287251172469,11.43395805533654,0.0894318922529201,-8.93634814018731,0.4601827059443195,-2.925248109410944,0.3378676132352451,-0.5931082375136754,0.3452925512122014,9.421633189933052,0.4494346728901444,0.1470273992773647,M1.8,
29.581089,0.107709005,3216633675220090112,Gaia DR3 3216633675220090112,2,Megeath2012,85.37220534570181,-1.8585072686199209,0.930499478955773,0.20766331,-0.882701970275822,0.19200759,2.468263315354512,0.22912924,,,206.46325058154733,-16.384597480953175,1.2201129,,,85.37216666666666,-1.858444444444444,,,,,,,,,,13.17,,,,,,,,,,,,,,,,,,,,,,0.265556343950786,10.77236286104083,12.025606600108247,0.1032237632570698,-9.236049981948948,0.5548683851926122,-3.3572870691682226,0.3794412243565807,0.0154014338422712,0.3890607286302434,9.827320740569514,0.5373541187822137,0.086427167655846,M2.3,
27.47019,0.0676258,3216634117603235072,Gaia DR3 3216634117603235072,2,Koenig2015,85.445957064813,-1.82408743993436,-0.3132920094450164,0.121049166,-1.0052884414277254,0.11359851,2.7816608519106576,0.129473,,,206.4673114899998,-16.303337159718435,0.86850464,,,85.445955,-1.824087,,,,,,,,,,13.136,,,,,,,,,,,,,,,,,,,,-2.72,,0.007596490699385,21.484485969357763,9.920363008214697,0.0640514269146523,-7.8626700198771164,0.2574951186319628,-1.368080906610004,0.1821104933197365,-1.3310968964327738,0.2060692292817335,8.091047160670751,0.2543837001171958,0.0866806026865919,M1.5,
19.879911,0.040208902,3216634121896684928,Gaia DR3 3216634121896684928,2,Megeath2012,85.44546111085826,-1.8326335580715776,0.7274105070522775,0.038191,0.5114786625861533,0.033654623,2.47800331784348,0.039306175,,,206.4749491854855,-16.307758214827224,1.1849012,,,85.44537499999998,-1.8325555555555555,,,,,,,,,,10.99,,,,,,,,,,,,,,,,,,,,-1.19,,0.4181565301012495,63.04361383023101,2.328531177292727,0.0399265619253085,-2.158725681600869,0.0798698324674889,2.8082109877685757,0.0641897896313389,3.6372124974894735,0.0745970444333528,5.076953837895409,0.0725951672789877,0.0778570942801752,,2.057589
26.769102,0.07384437,3216634053177208320,Gaia DR3 3216634053177208320,2,Megeath2012,85.44341035456601,-1.836484675464365,-0.2965367440204125,0.11075556,-0.2606273467674321,0.1019435,2.6749885953579,0.11752388,,,206.4775043620043,-16.31136631195946,1.0168062,,,85.44329166666665,-1.8363333333333327,,,,,,,,,,12.59,,,,,,,,,,,,,,,,,,,,-0.33,,0.6922566152407162,22.761234528317992,9.216438436914924,0.0735659361946556,-7.709022174423186,0.2290844571636965,-0.131878765841833,0.1764026344943807,-0.5707827886540731,0.1880436131469043,7.731248792171422,0.2288671292475582,0.0738245731387861,M2.2,
25.775,0.052874822,3216633950097993472,Gaia DR3 3216633950097993472,2,Megeath2012,85.44637274432553,-1.843188669552736,0.7120666222512264,0.12598862,0.8612987253171378,0.116443805,2.693917212744264,0.132477,,,206.48512238034635,-16.311870254049595,0.95864654,,,85.44620833333332,-1.8431388888888889,,,,,,,,,,12.71,,,,,,,,,,,,,,,,,,,,-0.72,,0.6181224652828414,20.334980507893928,8.223834058991088,0.0521834324921832,-7.905083576405679,0.2038881754160089,0.7999546914029736,0.2024517735998332,2.1020785229548498,0.2258290001722369,8.218820351785556,0.205381635862152,0.067046835003931,,
27.161379,0.065578915,3216633499127932928,Gaia DR3 3216633499127932928,2,Megeath2012,85.39774512246437,-1.874712117050716,-0.2858262530442344,0.19323185,-1.170654959316911,0.1863913,2.73516173756647,0.21867707,,,206.4905919371149,-16.36956199524552,0.911005,,,85.39774999999999,-1.8746388888888883,,,,,,,,,,13.28,,,,,,,,,,,,,,,,,,,,-0.66,,0.2642048946924713,12.507766532478554,9.605669810319672,0.0644398467497014,-7.353370246032423,0.4575977743516348,-1.490548016129793,0.3049145436534674,-1.3826706220486926,0.3383715312809244,7.629257199275688,0.4492602565232677,0.0553311058579656,M1.5,
28.381645,0.046035558,3216631888513698176,Gaia DR3 3216631888513698176,2,Megeath2012,85.37306329812476,-1.9071285952150727,-0.0493724995455184,0.09505469,0.4833240518203407,0.08843082,2.6315910677201364,0.10460785,,,206.5085126864264,-16.406491237070835,0.9587744,,,85.37299999999999,-1.907083333333333,,,,,,,,,,11.88,,,,,,,,,,,,,,,,,,,,-1.07,,0.2800340283880468,25.156726457145773,10.82058935448138,0.0480121859790645,-9.691275240224346,0.1792847049466418,-0.0328669285040916,0.1611504818828336,-0.1028770659654476,0.1627190688556128,9.691876996097117,0.1792827266617495,0.0671430545857499,M1.3,1.6552582
26.192871,0.10183537,3216631093946192256,Gaia DR3 3216631093946192256,2,Megeath2012,85.38310349886122,-1.9218965120798768,-0.3222168240395502,0.13816208,-0.3724039312029882,0.1351918,2.5718598798526964,0.16669962,,,206.527007681752,-16.40448981852504,0.9588102,,,85.38299999999998,-1.9218611111111108,,,,,,,,,,12.43,,,,,,,,,,,,,,,,,,,,-0.85,,0.3935904031637424,15.428108833437632,8.630215265028154,0.1022036836229139,-6.899204228099257,0.3539671886739238,-0.0145438185448654,0.2340853272208145,-0.608476747204195,0.2544048176136617,6.925999888504816,0.3533057507354155,0.0582884386843659,M2.1,
27.27657,0.06990819,3216630170526783744,Gaia DR3 3216630170526783744,2,Megeath2012,85.33619714685696,-1.9828553821450925,1.2994320441508314,0.038755916,0.3814215580171856,0.03274161,2.43539079198066,0.039930347,,,206.56049514715124,-16.474361409021224,1.244472,,,85.33616666666666,-1.98275,,,,,,,,,,12.69,,,,,,,,,,,,,,,,,,,,-1.81,,0.3949074691055311,60.990974908899744,9.701007204206803,0.0728796398427831,-8.364078100537998,0.0989774912915836,-1.0175642666648912,0.069187649823735,2.3436872491889176,0.083466803138009,8.74563373522487,0.0975986694680695,0.1277215911989508,M2.5,
29.589012,0.060417548,3216629036654747776,Gaia DR3 3216629036654747776,2,Megeath2012,85.46735704376945,-1.9548594031005733,0.6629031628221118,0.16546807,-0.7255155004339899,0.16293764,2.852293889118352,0.19934276,,,206.5982757651881,-16.345315170976665,0.93614554,,,85.46724999999999,-1.95475,,,,,,,,,,12.83,,,,,,,,,,,,,,,,,,,,-1.08,,0.5508596952079298,14.30849000544766,12.017793667166105,0.0620607274500617,-10.038889992397486,0.3574154458999055,-2.798592622265204,0.2578985933169005,-0.3301061833577909,0.2678313763584793,10.426907644989797,0.3511102521256647,0.0567717520045609,M1.9,
29.404778,0.18409966,3216627524826272384,Gaia DR3 3216627524826272384,2,Megeath2012,85.43329095157293,-1.9793397734046096,-0.0408791373241695,0.27230644,-1.0826391861061175,0.27575037,2.6608649982062023,0.33352098,,,206.6043425711292,-16.38684270319802,1.1008172,,,85.43329166666665,-1.9792777777777768,,,,,,,,,,13.14,,,,,,,,,,,,,,,,,,,,-0.06,,0.2231990853468834,7.978103800864948,11.826567412505916,0.1887874297515755,-9.191742929302686,0.7745456635185587,-2.590834871368287,0.4692028116624944,-1.6177831647267844,0.4980551655678017,9.685958175480485,0.750288993650467,0.0737922879085881,,
27.765446,0.093831204,3216628967935934720,Gaia DR3 3216628967935934720,2,Megeath2012,85.47167434553607,-1.9622586447381776,0.9718761713229236,0.117104806,-0.4171436653869604,0.10725399,2.804241113818208,0.12233726,,,206.6071933662396,-16.344940129784707,1.1704761,,,85.47162499999999,-1.9621666666666664,,,,,,,,,,12.23,,,,,,,,,,,,,,,,,,,,-0.89,,0.3757146823743444,22.92221612465579,10.193945345239442,0.0874939395555308,-8.65269553629874,0.2294756470953413,-1.9503987510604477,0.1778677746869621,0.8662594633205876,0.1964292410409054,8.911991965313634,0.2269784623391194,0.0656970899076387,,
29.8971,0.29097372,3216627451812364032,Gaia DR3 3216627451812364032,2,Megeath2012,85.44921750572273,-1.984324667267448,-1.393362650397833,0.25360546,0.3125249739036155,0.22841306,2.4749798946613115,0.2810971,,,206.61666243173727,-16.37507435684088,1.0091077,,,85.44924999999999,-1.9842777777777776,,,,,,,,,,13.22,,,,,,,,,,,,,,,,,,,,-0.13,,0.2053337363605895,8.804715148826906,12.321113731622422,0.2894977582226354,-10.492770910936413,0.6292483941727323,0.4972884369290113,0.5420147922395016,-2.827823432928911,0.5313350815010878,10.878516560024096,0.622945751838879,0.0798073760798587,M2.6,
28.958029,0.10341829,3216628276446247168,Gaia DR3 3216628276446247168,2,Megeath2012,85.51950638046658,-1.9608268384890304,0.1308727640171411,0.09146055,-0.003429842458672,0.08183689,2.453584678366263,0.09447486,,,206.629054532486,-16.301962055781424,0.9922664,,,85.51941666666666,-1.9607222222222216,,,,,,,,,,13.08,,,,,,,,,,,,,,,,,,,,-0.15,,0.496012943935091,25.97076807910869,11.382156039239518,0.1008108631575469,-9.41265036787253,0.2175118941336565,-1.1084043572867015,0.1587721568272755,-0.3161817805211688,0.1704967610756319,9.482959352722997,0.2167698764032711,0.0988819138487843,,
28.871878,0.07906022,3216628624338545536,Gaia DR3 3216628624338545536,2,Megeath2012,85.56753822527753,-1.937502144711072,0.8169018477509983,0.04178474,0.3887943518183476,0.038479812,2.5302458644666306,0.04740146,,,206.6308191490106,-16.248618254295373,1.1264185,,,85.56758333333332,-1.9374166666666663,,,,,,,,,,12.91,,,,,,,,,,,,,,,,,,,,,,0.3478968741331087,53.37907027476855,11.297583951041494,0.0789589112258996,-9.878682095082684,0.109806171493537,-1.2259219587350572,0.0737503789738211,1.1481874108015369,0.0830588838976244,10.020458019219436,0.1090440532350792,0.133611545252537,M2.4,
33.85725,0.14030844,3216626592818736256,Gaia DR3 3216626592818736256,2,Megeath2012,85.446487864883,-2.0052876545380016,-0.2686870600766906,0.12617552,-1.0527918324104004,0.1239888,2.7503971967323766,0.13959527,,,206.6346795620892,-16.387243636209245,0.98682207,,,85.44637499999999,-2.00525,,,,,,,,,,13.13,,,,,,,,,,,,,,,,,,,,-1.21,,0.4280935739097692,19.70265322551672,16.27999746205615,0.1387584173525745,-13.224594507210536,0.3046415183104022,-4.182213937655121,0.2026300696816541,-3.1559248749409043,0.2221785264842603,14.224650263424076,0.2935895734949701,0.1010226192301032,,
28.846806,0.09796049,3216628143302214016,Gaia DR3 3216628143302214016,2,Megeath2012,85.49713732716951,-1.9863559468864227,0.3508976304638463,0.106099494,-1.471936959453422,0.098767154,2.644745036416133,0.115274034,,,206.6417608005169,-16.333629266098743,1.0644864,,,85.49708333333332,-1.9863055555555555,,,,,,,,,,13.09,,,,,,,,,,,,,,,,,,,,-0.86,,0.2657940760319858,22.943111684771377,11.269115936911264,0.0970719119830015,-8.33974060236863,0.2754465225716499,-3.273365996398184,0.184630608640343,-1.156365578460118,0.1848835152862442,9.033458895252648,0.2640102909374827,0.101223338819151,M2.8,
30.55242,0.08301863,3216626043062915072,Gaia DR3 3216626043062915072,2,Megeath2012,85.41555032405664,-2.040111317613391,-0.0346475609402787,0.06880047,-1.1683844494513205,0.061243087,2.436823813999634,0.0790152,,,206.65181856913017,-16.430813379271893,1.0226203,,,85.4155,-2.0400277777777776,,,,,,,,,,12.48,,,,,,,,,,,,,,,,,,,,-1.28,,0.3510360996111997,30.83993730319779,12.970156684807192,0.0831221725726644,-9.602859466657714,0.2071026118051894,-3.27893797173698,0.1197869034116776,-2.113915101689267,0.132306876363977,10.36508471822716,0.1974315234868687,0.13785713068537,M3,
28.721336,0.11260138,3216627902784044032,Gaia DR3 3216627902784044032,2,Megeath2012,85.52421085261096,-1.9913803454561807,1.9332133206094784,0.06433629,-1.486874967907084,0.061501496,2.453873312986219,0.07613716,,,206.6595122005566,-16.31201640936148,1.0600419,,,85.52420833333332,-1.9913333333333327,,,,,,,,,,13.43,,,,,,,,,,,,,,,,,,,,-0.34,,0.1694861797616984,32.229640729785814,11.141387147889624,0.1143231016594574,-7.8519574051613565,0.2185730999302444,-4.987576501066457,0.161688626932209,1.4235718454971735,0.1367029723081784,9.410404414569587,0.2025642438903761,0.1233238991354832,,
20.60684,0.1101335,3216628040222995584,Gaia DR3 3216628040222995584,2,Megeath2012,85.55500201964588,-1.9760063482658528,1.305024183647309,0.059929695,-2.2766161122324444,0.053527232,2.4781977322505058,0.068005405,,,206.66024916904988,-16.277624268180823,1.0911864,,,85.55491666666666,-1.9759166666666663,,,,,,,,,,11.44,,,,,,,,,,,,,,,,,,,,-1.76,,0.4455755807704412,36.44118775927451,3.0265157956435296,0.1141017138564488,-0.097439136724585,0.2163246131757241,-2.0928641716637912,0.1548234383508084,2.0011401773474957,0.112123884530199,2.89726368075016,0.1362286926750677,0.1380018557885139,,2.0501938
28.11167,0.082611635,3216626322236083584,Gaia DR3 3216626322236083584,2,Megeath2012,85.46753320846906,-2.022537589886292,-0.5775053330583204,0.03527917,0.5136698186975194,0.029997773,2.4655847943604705,0.036818434,58.06051,13.391733,206.66079414638293,-16.37665135402201,1.0637873,,,85.46754166666665,-2.022527777777777,,,,,,,,,,10.88,,,,,,,,,,,,,,,,,,,,-1.42,,0.0466237487078427,66.9660419115183,10.527400425534374,0.0836387984301812,-9.144869560893964,0.0993104659182173,0.6847571061634028,0.0727791115014668,-0.8279176125818104,0.06821696813784,9.207767327285664,0.0989707238279283,0.1226069795639303,,
28.229136,0.08714204,3216580967381703168,Gaia DR3 3216580967381703168,2,Koenig2015,85.53989478070304,-2.0012842855281625,-2.4477462434553394,0.30551997,-3.5093136347125404,0.24568576,2.3885663321883275,0.32399395,,,206.67624396919973,-16.302748433935232,2.2806091,,,85.539876,-2.001233,,,,,,,,,,12.636,,,,,,,,,,,,,,,,,,,,-1.05,,0.1966038434665844,7.372255970175763,10.649061541910829,0.0854101367408476,-5.046436440140546,1.2323555574284517,-3.2870539883903973,0.5702810635931505,-7.561557561078461,1.2016527005040591,9.666871128574874,1.155414433888278,0.1420890905259179,M2.7,
29.973864,0.06735185,3216581414058029440,Gaia DR3 3216581414058029440,2,Megeath2012,85.58849705030502,-1.986288026629863,-0.5458128848852791,0.025576068,0.427293537069254,0.021490846,2.4645614020541764,0.025709566,59.262463,12.027424,206.68595149500703,-16.252774673503534,1.0497489,,,85.58854166666666,-1.986138888888889,,,,,,,,,,12.04,,,,,,,,,,,,,,,,,,,,-1.09,,0.5603789912911413,95.86164939751129,12.38958902804594,0.0689969328797643,-10.677680195660384,0.077750304387608,-0.2569276222909877,0.0534275464463044,-1.313052838557338,0.0503912471026056,10.761179020940853,0.0774021656292609,0.1729837520680759,,
23.82036,0.053942777,3216652710515137664,Gaia DR3 3216652710515137664,3,Kounkel2017,85.47715789269174,-1.720557419479644,0.458371743338866,0.023490304,-1.2459075366441137,0.019545611,2.4795953626113167,0.022481147,19.243595,3.7781444,206.3870463931913,-16.22748238848154,1.1881328,,,85.47716666666666,-1.7205555555555554,,,,,,,,,,,,,,,,,,,,,,4000.0,,,,,,,,,,0.0322772574857562,110.29665713281074,6.288361386348624,0.0530439549503908,-3.940363842582245,0.0712855881128545,-1.0114215034373617,0.0447968938730804,0.6206543223223902,0.0445527112402951,4.11517344195387,0.0694654630592528,0.195994900667736,M1,
23.248484,0.10016417,3216630612908462848,Gaia DR3 3216630612908462848,3,Kounkel2017,85.38648506569042,-1.965998608939609,2.092831811526003,0.026135812,-1.2320841767216122,0.02404464,2.675568788018876,0.028520603,69.10821,10.192339,206.56933569457505,-16.42203422333796,1.1533074,,,85.38645833333332,-1.965972222222222,,,,,,,,,,,,,,,,,,,,,,4000.0,,,,,,,,,,0.1351816406289255,93.81178890288103,5.678700409202589,0.0980498494881138,-3.867823065426181,0.104099936212902,-2.2230260860102646,0.0655222897110541,3.200024569805697,0.0568721196482066,5.490178275054921,0.0847420143282016,0.079023060226385,M0,
24.21029,0.06431208,3216626798977116160,Gaia DR3 3216626798977116160,3,Kounkel2017,85.39317933697498,-2.0308359742106856,1.873300723660769,0.015617745,-1.1506410216309009,0.013543273,2.851023375509803,0.017570132,28.697739,9.891148,206.63241383202865,-16.446288265397946,0.93962646,,,85.39312499999998,-2.0308333333333333,,,,,,,,,,,,,,,,,,,,,,4000.0,,,,,,,,,,0.1957212869031697,162.26533616877796,6.630101001320879,0.0620936022669592,-5.0581870696913045,0.0629197801328068,-2.1651548651610426,0.0374643823203207,2.53573385603357,0.0319804355577167,6.058308197075956,0.0558403307300441,0.1338036920517583,,
33.733063,0.15551154,3216578905797137920,Gaia DR3 3216578905797137920,3,Kounkel2017,85.46911726984128,-2.064338548927589,0.6451685222059726,0.023499958,-1.3094837535709305,0.021910407,2.499734309089484,0.027459536,35.58177,6.0441337,206.7001328486037,-16.394691516436055,1.1436728,,,85.46908333333332,-2.064333333333333,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1235274633184854,91.03337758837164,16.14007349569471,0.1560345737735294,-12.37972412503272,0.1507127067520498,-5.472337742535984,0.0770755817691611,-1.9890109573180477,0.0609518656761993,13.68065109447033,0.1401030127018472,0.1652805546354,,2.3058007


==> omc_params.csv <==
source_id,ra,dec,parallax,parallax_error,pmra,pmra_error,pmdec,pmdec_error,VHELIO_AVG,VERR,ruwe,Class,vlsr,evlsr,l,b,U,eU,V,eV,W,eW,V3D,eV3D,Spectral_type,mass_flame
Gaia DR3 3017250500087159424,83.68840785215609,-5.6658863898169125,2.506030001898621,0.40501305,2.613869762825185,0.36159208,-0.3998500424539186,0.30624858,28.775108,0.5624772,1.1546978,1,10.722887128299549,0.5520795908399694,209.21008124710968,-19.624447822253423,-7.875180591168218,1.064101393176773,-5.012771414873015,0.7817402235895161,1.760123890481288,0.973649650518165,9.499704348616518,0.990384597029906,,
Gaia DR3 3017270398672679552,83.61637391261164,-5.442951689035911,2.4971152437245703,0.028277077,0.3814521032311598,0.027644271,-0.2656319342720212,0.02056045,28.056547,0.0743178,1.3502151,1,10.008072626160828,0.0753684090716694,208.96456583970436,-19.587714755038608,-7.247943785450169,0.0886190276494862,-2.1272994338619924,0.0518739290657503,-1.412586880391867,0.0538675894531759,7.684627101753898,0.0853838967109999,K6e,
Gaia DR3 3017361035366738688,83.85183307691035,-5.411073859119844,2.4975750093913627,0.058628727,2.247896687295089,0.046392523,-0.9615940714321408,0.039743327,24.055674,0.14234199,0.8435556,1,6.006313659181635,0.1449917960486892,209.0468489669049,-19.36423449747501,-3.359905687065305,0.1847680498433564,-3.2719194069689195,0.1192059130827585,2.433964520732353,0.115685068545785,5.283806025949239,0.1486370815912732,M0e,
Gaia DR3 3017363273055378176,83.94854032806433,-5.320700375212211,2.547363966840168,0.08653865,0.6489408362816584,0.07340371,-1.520030464827469,0.06462101,28.673641,0.0955169,0.94592136,1,10.63130332555178,0.092406702784682,209.007601208414,-19.237483679582837,-6.631332389007066,0.2355577832479823,-4.386227825676002,0.1409090503344288,-2.039869888969536,0.1280939751579751,8.20820522137167,0.2071209330459555,M2e,
Gaia DR3 3017363582297635456,83.76956821267143,-5.409980890215104,2.64837814069419,0.4429784,-0.1509070668974232,0.5654955,-0.0022241724555172,0.40854773,31.391691,0.6906667,0.95111793,1,13.328954858205382,0.7124188386154758,209.0065478459917,-19.43678489443855,-10.519207069254172,1.1298895736646914,-2.762073419363759,0.8816385830467242,-3.070819680476012,0.9846496691912566,11.301004400043457,1.10641037739529,M,
Gaia DR3 3017366640312930560,83.88152237286917,-5.276913076158978,2.517796580429299,0.09315857,2.018833503822606,0.081455104,1.5412509489847022,0.07115159,29.389814,0.12042008,0.99079025,1,11.359586719491915,0.1219423517032419,208.93424456783796,-19.277164591264068,-10.46729467847396,0.1686872480297468,-1.931797187316306,0.1421625341180831,2.3350608655888845,0.2206389437910327,10.897183466609029,0.1706604321047986,M5.6e,
Gaia DR3 3017366674673206400,83.80676441078924,-5.33190423850806,2.535729017473414,0.08943113,0.612558459959688,0.07915377,-2.9664881244313466,0.065041214,30.72262,0.078983426,0.903453,1,12.684920506677468,0.0821245321843368,208.95049263271108,-19.36843299474693,-6.838174215392358,0.286257553685995,-7.172004561265169,0.1853495660682629,-3.994513351802072,0.1457490754689332,10.684306853726651,0.2280688942037818,K5,
Gaia DR3 3017367396211298048,83.88833687308065,-5.26814097865054,2.409576787479878,0.07207697,0.3888366349320482,0.06542943,0.6000311582954033,0.05745702,28.571297,0.06117309,0.8194125,1,10.53781869661355,0.0606458182962545,208.9292143798164,-19.26714218705787,-8.473187277574542,0.1531738977432311,-1.1436723988871904,0.1157016656362391,-0.6794381299444403,0.1238955899427097,8.576976470135024,0.1524211139667483,M1.1,
Gaia DR3 3017367701155797376,83.8326396191559,-5.252506744143834,2.747836263569875,0.5865325,0.9288351480189028,0.49432185,-2.550803680236885,0.4701147,35.251514,0.173466,1.058814,1,17.225497199513477,0.1695103739015587,208.88783243389992,-19.30950873706625,-11.669758968253088,1.8551046549357404,-8.617515266238343,1.2308665728205082,-4.590922078917371,0.8715229808771584,15.215827590889209,1.6060430602196238,,
Gaia DR3 3209521415539408384,83.82718441758368,-5.227317824686509,2.4355809587981807,0.0773098,0.5077325408397111,0.072812386,-0.7925986086108938,0.061517194,29.845917,0.09535193,0.9681759,1,11.815462991030987,0.0968930739959383,208.8614310990777,-19.302939650819656,-8.135671378707585,0.2074461099017165,-3.758194323632466,0.1252600431803044,-2.092674577614275,0.1333383735895597,9.202850658589334,0.1927898579779876,M2e,
Gaia DR3 3209527428493619584,83.85249544852455,-5.191570581541071,2.5709159417137952,0.07531283,0.824094114338718,0.07081278,-1.083240761217997,0.05991847,31.618412,0.06618679,1.0360543,1,13.594857174934893,0.0658863780720761,208.839773900593,-19.26426987726517,-9.670478129403632,0.1849301885188564,-5.181049079139456,0.1194849158448296,-2.4070387998344582,0.1235660418949554,11.231885531629777,0.1705598263587514,K6e,
Gaia DR3 3209527737731263232,83.83991659283066,-5.16380173990318,2.5301790894752454,0.048236944,0.7774263421733196,0.043867853,-0.4321626335791525,0.03805656,29.191254,0.10870596,1.1343153,1,11.1728274116487,0.1082242465986683,208.8075384236804,-19.26284739380711,-8.224490196971479,0.137470766864587,-3.2045656804212683,0.0845567705117505,-1.1507673265196718,0.0853825152399573,8.901446266759072,0.1310785109678615,M3,
Gaia DR3 3017188485056587776,83.79156752478475,-5.953316411649602,2.578986914170532,0.05386895,0.8910639529408642,0.05137919,0.0288462108145154,0.043250527,26.126472,0.061327565,1.081853,2,7.997296537739324,0.0619912097932335,209.53164737497724,-19.662257015516783,-5.932994593178752,0.1190346335075288,-1.603003945387286,0.082194375212066,0.2092160929116566,0.0926925487230348,6.149294094865583,0.1168718032147179,M1.7,
Gaia DR3 3017188931733323776,83.69805749256017,-5.965819904213258,2.5103009216227434,0.017862597,0.4151820774689458,0.015994003,0.2965387132722902,0.013903241,22.372393,0.10103393,1.3555738,2,4.249262939182217,0.1061852768254304,209.4990950427129,-19.750953336649765,-2.935208626438456,0.0944835969671994,0.9249750172514551,0.0537654931761959,0.9342368739125764,0.0459223552991914,3.2161820532793226,0.0886145342011683,K2IVe,1.1352729
Gaia DR3 3017189240970832896,83.77529744801029,-5.950266022057264,2.482178028591718,0.09381996,0.7849014771872647,0.09611733,-0.0539665781942264,0.0753081,25.39925,0.083583474,1.0105551,2,7.277251006035761,0.0840627825298036,209.52102746889955,-19.675340154728985,-5.057507097898987,0.2161183782699468,-1.2888005060296166,0.14912524848406,0.2633654745391798,0.1755090828166913,5.2257770869814255,0.212552315508181,M1.6,
Gaia DR3 3017190855878529920,83.80140947803659,-5.909800995994346,2.6701838809554164,0.09752486,1.1376121302472668,0.09283724,0.7881008819960386,0.08086874,29.056602,0.17868689,1.086729,2,10.936456920087627,0.1805901717549315,209.49505135400412,-19.633945029576584,-9.313195027953878,0.2184153382205219,-2.1670247851336057,0.1599461996319039,0.1272598301749941,0.1844532085083792,9.562833947761735,0.2157934453637778,,
Gaia DR3 3017191336914852480,83.85574777148986,-5.889319273130399,2.510856952544008,0.028530305,1.1478376706703486,0.026981441,0.8532074869979893,0.023105744,24.863186,0.07437088,1.0960375,2,6.73712080455218,0.0719614731482376,209.5014421307312,-19.576458393855606,-5.662331292197788,0.0787705356075837,-0.184660822194246,0.0532985821374331,1.7767289610264267,0.0600864208391386,5.937411985268142,0.0772607431720516,M4.5,
Gaia DR3 3017191646152505088,83.8085046244555,-5.869178741848249,2.5937291109233267,0.01630037,1.4440035707067371,0.015963845,0.6050233720485853,0.013898509,26.200195,0.054642323,1.0791485,2,8.08051593781421,0.0552665038966621,209.459906606625,-19.60936638887672,-6.686677551804874,0.0539983894857756,-1.4009191669496488,0.0342506802353915,1.4965583535158498,0.036771268239498,6.993848589983643,0.0526716600174816,,
Gaia DR3 3017191749231706752,83.85579992059698,-5.852424932604885,2.6264679837329825,0.020601306,-0.7608311936414095,0.019195748,0.1187837000299952,0.016438344,26.26068,0.08725188,1.1769059,2,8.139620875284084,0.0850608880908052,209.4664983785134,-19.559811948813785,-6.09863968606658,0.0809336275772388,0.0808953885947119,0.0483595783367499,-2.25518370040799,0.0436325698732879,6.5027535403818,0.0773999758832354,F2IV,1.8467629
Gaia DR3 3017195593225089152,84.08226693196755,-5.806561399651977,2.610324942905403,0.08175338,1.470585631362218,0.06459181,1.1008094530421906,0.052143943,27.924273,0.16771106,0.9772557,2,9.809281941219988,0.1665921883038457,209.5305914594005,-19.337980494768992,-8.642019636336073,0.1865319740846688,-1.5977767215181586,0.1220633821096806,1.4511249953141494,0.1550739392123733,8.907477622686969,0.1840349260753538,M3.3,
Gaia DR3 3017197143710617856,83.9445582976085,-5.823976962107127,2.5227356661166467,0.01763839,1.1714309359181938,0.016478406,-0.6714182571994245,0.013848421,23.211748,0.051523156,1.1327322,2,5.097380138949335,0.0522360653669114,209.48170725180427,-19.46815867241239,-2.739956949084129,0.0595616477565724,-1.525768274821445,0.0357146417684991,1.181102740604338,0.0343952584350443,3.351169436950196,0.0527531051693999,K6.0,
Gaia DR3 3017200339166252288,84.04307434102134,-5.707523364987893,2.521509293967514,0.036276124,0.7078536389022462,0.032403383,0.6653082173187748,0.026340175,26.53801,0.09727201,1.0495728,2,8.437057809938006,0.0981431977556561,209.418269533658,-19.328199807776844,-6.885222775054347,0.1050878024603014,-0.7267057061015123,0.0655706753054665,0.468562018426728,0.0689460017008615,6.939304303063795,0.1045983181575617,,
Gaia DR3 3017200510964946048,84.03042150496411,-5.706033231981947,2.5414964729607545,0.015053099,2.05226158115591,0.014113369,-0.6770485276594044,0.011289596,23.140793,0.060509086,1.0934983,2,5.039982362719028,0.061343443782107,209.4108478360165,-19.338768032661328,-2.8286102101120445,0.0607835516462286,-2.3559524356012105,0.0370398692232455,2.623813557323361,0.0350882103542256,4.520613363600038,0.0472641902117285,K5,0.9414743
Gaia DR3 3017200614044160640,84.0216877192018,-5.694213852954246,2.6097502807532207,0.05803155,0.4774832831998354,0.045759253,-0.186861193987837,0.03720653,24.989174,0.15098442,1.0801508,2,6.882379990082333,0.1513384375301784,209.3955150955673,-19.34120016423296,-4.860834369908854,0.1693629468298807,-0.935839839523112,0.0943245559256824,-0.087983226471783,0.0914174899898099,4.950883560039181,0.1672435423825826,M3.5,
Gaia DR3 3017203191024502656,83.38121871542185,-6.1650437290528615,2.331652530888544,0.051215902,0.2451884004508516,0.045296717,-1.1724150752338365,0.039655503,27.142694,0.13526353,1.0825917,2,8.985071911229646,0.1319906187513731,209.53786702876647,-20.121935202885343,-4.789803079814775,0.1865093319725139,-3.0801989521324917,0.1002884791331692,-2.319137064920181,0.0978505892745482,6.148840203974062,0.1580952260977088,M4.9,
Gaia DR3 3017207692150223232,83.33253472658075,-6.073134558165504,2.570930663017516,0.036015157,1.1421940594881037,0.034103923,0.3995397239149746,0.028686274,26.537004,0.06549036,1.1761562,2,8.410305097492241,0.0651156176076104,209.4272563663793,-20.1239055002597,-6.66827148753848,0.0853546403194245,-1.4824983778761691,0.0586353587045836,0.5466828832259445,0.068394309526156,6.852919687748891,0.0841948310289657,M2.2,
Gaia DR3 3017211128124211328,83.50454329413408,-6.040749196289656,2.6005122145748927,0.01820823,0.6139721908895601,0.016748939,1.000637713879985,0.014839972,23.848827,0.0681091,1.008383,2,5.719020084142074,0.0689635474435009,209.4782829548319,-19.956548441513807,-5.042740569337114,0.0650220967527708,0.9878881502129956,0.04063422410011,1.1701944910973303,0.0391184528386153,5.270152805561162,0.0632798060188332,K7.6,
Gaia DR3 3017212605592939392,83.62904607514173,-5.967667964257374,2.3202059641327897,0.085960515,1.319371480852451,0.07855616,0.6752967807740523,0.06524212,27.098442,0.19205415,1.0351337,2,8.963012778713681,0.1938531474902638,209.46805235034344,-19.81309236138145,-7.007140737083792,0.2393193428795317,-1.546594574826969,0.1553010439806402,1.2672768239143384,0.1914303067893134,7.286835159149259,0.2348536819375614,M6.5e,
Gaia DR3 3017214869037692800,83.44366715711817,-5.95350558169659,2.61794703286178,0.016076915,1.6176084277065044,0.015046864,0.6130013378618321,0.013159281,26.365698,0.056827527,1.126225,2,8.250088955853832,0.0556508490480362,209.3664107681153,-19.971397027150765,-6.898994834094334,0.0537594360598161,-1.5810582097443555,0.0334875605492858,1.522617629537625,0.0359763539948166,7.239767898851393,0.0522985853404073,Ge,
Gaia DR3 3017216591322433152,83.53243907145514,-5.929746728440764,2.6576615939499137,0.017547145,0.0261312483845379,0.016555531,1.005266477912725,0.014251573,19.459932,0.055372465,1.0565393,2,1.3428292843806275,0.0540770633741627,209.38609615558937,-19.881853790040974,-1.465576418032608,0.0524510062590342,3.512616678344472,0.0359478170768993,1.78022950884505,0.0329931723650548,4.201857597567977,0.0378571177913288,K7,
Gaia DR3 3017236416891613440,83.73165193833998,-5.924844979755198,2.602906007746744,0.07830312,0.5597946424896416,0.070410326,-0.7098642388994694,0.061508037,27.32074,0.07174293,1.1337339,2,9.197657031648676,0.071490735255704,209.47617781509564,-19.702682643561676,-6.202704177342927,0.1832910120096643,-2.7469676222296187,0.1144368650527745,-1.3010406126506917,0.1200432823967719,6.9073929166489245,0.1722580528340392,M2.5,
Gaia DR3 3017238478475901824,83.77821423441529,-5.850401500375545,2.487599456823554,0.10429586,-0.7561043020943945,0.09960494,0.1983381747900645,0.08137096,26.215908,0.082272954,0.9724637,2,8.104765715098623,0.0816164866889517,209.42770841444636,-19.6278238652868,-5.896199921342871,0.2328302138090345,0.306537378144526,0.1717673394046943,-2.258803090040709,0.1805768682471149,6.321497455209553,0.226701836093778,M1.5,
Gaia DR3 3017238508538982912,83.75066632971786,-5.84100062851806,2.45470506358104,0.2716547,1.1588835354663594,0.27090108,1.1894470746500163,0.21389915,24.971792,0.09426893,1.1892269,2,6.858972387732605,0.090876504637459,209.40569757191832,-19.64806328497353,-6.055646546084394,0.4874014149629962,0.2726209690005987,0.4419887185560701,2.059733274658956,0.5915949545191445,6.402162013459202,0.4991195214310346,M2.7,
Gaia DR3 3017238959512228096,83.78363143659163,-5.814986912234857,2.6614956265078047,0.12212349,1.0695266336186544,0.1148927,0.341919501878544,0.0935523,24.320463,0.07216179,1.0492469,2,6.209150760488745,0.0716490516652885,209.39671263449128,-19.607068326358245,-4.956669915266942,0.2241162833567999,-0.5161565475752923,0.164982173114192,1.3001542078498938,0.2075690137789892,5.150281079194321,0.222579848695122,,
Gaia DR3 3017239749786219904,83.75226138956437,-5.816461208222438,2.642196448701593,0.053862687,0.6802871359963882,0.051246073,0.6974372857110748,0.043509718,24.44986,0.05806465,1.0379518,2,6.344387855952177,0.0585311913693977,209.3831909647084,-19.635597798836063,-5.358262872907663,0.1040829564502157,0.2628387955933817,0.080871945254019,0.9401193633791962,0.0924489469181742,5.44645661554833,0.1037069903221433,,
Gaia DR3 3017239818505685888,83.78077486766075,-5.800297474584961,2.456299861025256,0.0623956,0.5423988288474764,0.061114095,-1.356765971175171,0.050661687,32.71997,0.09740322,1.0997128,2,14.615213036015422,0.0949031729654153,209.38143123731916,-19.60299089136613,-9.725508136862658,0.185501970425226,-6.041334880873194,0.1120396111275592,-3.6087575436244457,0.1117363031825208,12.004431126534202,0.1639923940347052,M2.7,
Gaia DR3 3017242051888552832,83.62335950688808,-5.790192074853783,2.5971303309826554,0.02825304,1.593418154915457,0.025452545,0.4872606124797934,0.020354938,26.8642,0.06531574,1.0180918,2,8.769041471767581,0.0668211768747361,209.296932528208,-19.738261230546588,-7.194655016340764,0.074183354445013,-1.9305494962815144,0.0477187125015773,1.346934595773499,0.0567437905286732,7.569961358358552,0.0722568956942363,M1.9e,
Gaia DR3 3017242945241746816,83.67158042209242,-5.769928439923406,2.602586104981399,0.030275125,1.377046759961034,0.027212786,-0.556572258211759,0.024661234,25.43586,0.087625735,1.1256354,2,7.338721755671024,0.0891155155258606,209.30067872850628,-19.686301147696643,-4.941289048935008,0.0983291611693849,-2.448036731119231,0.0591540896251407,0.7091132018915616,0.0576488146707517,5.559861764030727,0.0914841490132168,M2.2e,
Gaia DR3 3017243151397223808,83.74682138980124,-5.748726413625278,2.7571951153956418,0.118414685,1.8023512022019883,0.11001692,-0.387727635389028,0.09061468,19.200888,0.19513978,1.2902722,2,1.096698859830555,0.2009589691549523,209.31640093175508,-19.60991738517664,-0.2446739479416999,0.2777793056807821,0.2150131042353393,0.1926950756837886,3.4807510946161955,0.2126771895763976,3.495958260401021,0.2129726445735279,M2.8,
Gaia DR3 3017244319631273856,83.70200427676691,-5.707823869641584,2.4888464771297434,0.102504306,0.2170172632218445,0.11236028,1.0382468909720424,0.09720477,25.287712,0.12828854,1.0940601,2,7.19965885407998,0.1258533761254048,209.2562988033972,-19.631285996029863,-6.169048943810503,0.2167783473541989,0.9311006423164372,0.2026808686038028,0.2905998883634755,0.2079610410560873,6.24568343517092,0.2164562852285468,M1,
Gaia DR3 3017244422710493952,83.6396102751689,-5.714773346568809,2.577314552059374,0.020083763,1.331919421817909,0.018561179,0.8309033745655832,0.014621035,18.344595,0.3785996,1.0470178,2,0.2502479678322888,0.3661506559576127,209.2331591154151,-19.689834420414904,-0.4256712033659235,0.3064097013236537,2.5751596451833905,0.1645359472103377,4.128463798402894,0.1287628556074221,4.884348114772256,0.1417163692036564,A3Vas,2.2769723
Gaia DR3 3017245178624857600,83.88816759088934,-5.785395464476692,2.615629517758236,0.048715763,1.0479600315335005,0.04131782,0.6578012509613371,0.03655484,26.900608,0.1056459,1.0959866,2,8.785506268851757,0.1067434157068674,209.41837240695207,-19.50088328387891,-7.337418687590397,0.1215613807567313,-1.2465311280737126,0.0784246039273477,0.726675930962732,0.0864678019071002,7.477941612429055,0.1202851521371842,M3.9,
Gaia DR3 3017245517925000576,83.85905907666456,-5.752385188499159,2.586326325236333,0.032974564,1.627906916653618,0.027703468,-0.6794570390519289,0.026088044,23.280987,0.07253688,0.9938322,2,5.181500732506659,0.0735450364369522,209.37326669759665,-19.511871538956267,-3.003832448311605,0.0943258017424473,-1.9435355565086356,0.0599597423833698,1.8049100146016717,0.0593163633015741,4.007248432247797,0.0809870347990404,M2.9e,
Gaia DR3 3017246656093604736,83.82232301704938,-5.7040807795552215,2.5070800037718817,0.04162057,1.809098030415232,0.036124624,-1.159745201024586,0.031850938,25.34671,0.08081129,1.1871357,2,7.250625430560852,0.0799208876113162,209.31003984640017,-19.522733381889918,-4.089506873218824,0.122855771899263,-3.732455834116564,0.080381570103551,1.076237027351178,0.0760305295370523,5.640352751271544,0.1047585406761742,M2.0e,
Gaia DR3 3017246759172818560,83.83858116007372,-5.70345566051542,2.514165642203733,0.037920143,1.6453129297069762,0.03209966,-1.133929085442556,0.029424885,22.915236,0.10241407,1.1400192,2,4.820262727995328,0.102754293195701,209.31718495759827,-19.508010889978387,-2.0945556839911896,0.1278858985554838,-2.4488144659176783,0.0793593317805568,1.6493767046411527,0.0707683974495392,3.619986093293784,0.0969385642732923,M2.5e,
Gaia DR3 3017248786397531136,83.92209030085945,-5.642494163884822,2.601517144720981,0.08403597,1.1424770234630273,0.069782905,-0.0248324882176751,0.059779875,29.02407,0.106929585,1.0346789,2,10.934186769700853,0.1065496207923102,209.29921471847416,-19.406350482925347,-8.45884172822707,0.1853970189877796,-3.132335534295322,0.1141488683303038,-0.310345212653945,0.1359155840386058,9.025510702094476,0.1782769851673385,M4.0e,
Gaia DR3 3017248923836305536,83.9485357590878,-5.62745889148017,2.483555578367429,0.08444631,0.7884024173019321,0.07291721,-0.7170819343033528,0.068103746,27.418299,0.14867501,1.009664,2,9.33314545062909,0.1416988780028228,209.2975723324892,-19.37608038563792,-6.147439951185497,0.234696672125748,-3.02996307867042,0.1415884312287449,-0.8129512637989773,0.1385838248633479,6.901636325455712,0.2187054429056334,M3.7e,
Gaia DR3 3017249507951764480,83.74274558115279,-5.697220280832747,2.4971844602845,0.059679184,1.675256621977095,0.052474093,-1.4736593260475217,0.046421926,25.193499,0.05511166,1.1376356,2,7.102555041845459,0.0535663082547906,209.26565606868476,-19.59032007331458,-3.610466287898248,0.1635154674761375,-3.9477763353624766,0.1149367926871621,0.6387410197060781,0.1013386396295623,5.387800562414398,0.1387208852877805,M0.5,
Gaia DR3 3017249542311500928,83.75557243995523,-5.687126042936421,2.640732963913325,0.105323486,2.1974735353660853,0.08650099,-0.1773825502209179,0.073437706,25.506256,0.07917062,0.9967454,2,7.415886260847195,0.0772405104400833,209.2622018566656,-19.57437604182097,-5.547760763819125,0.2054793292851863,-2.755269141543039,0.1481241405100853,2.2369673880164003,0.1931223870330809,6.585831810026671,0.1952018380977575,M1.9,
Gaia DR3 3017249611031103872,83.82151331186168,-5.698325985931144,2.551180783411629,0.053204663,1.5678311294870522,0.049935743,-0.3374782509428845,0.04248042,22.191086,0.14912963,1.0329344,2,4.098326950496939,0.1493899926546614,209.3042043170674,-19.52085827526991,-2.393720939260472,0.1679227419404217,-0.9471269436970716,0.1046625320671841,2.368966418307026,0.1088915867336896,3.498421254451415,0.1394323528487775,M4.4e,
Gaia DR3 3017249778532637184,83.82311904381757,-5.68012127554176,2.4783411619019025,0.03657053,1.6999139276128312,0.033519715,-0.8525734458074007,0.028667381,25.379263,0.055452306,1.0495353,2,7.285815676330117,0.0555624167040811,209.28772877536997,-19.511224219848422,-4.37156700856211,0.0990117866493786,-3.2381046945608887,0.0665236140459082,1.1667065132436782,0.0690332406501242,5.563912671073402,0.0880924904289463,M3.3e,
Gaia DR3 3017249782829665408,83.81647944241155,-5.686546625353369,2.530495220910762,0.07028996,1.50327363160292,0.065619074,-0.4162635370973332,0.05448401,23.056757,0.16579984,1.0231136,2,4.963777880863008,0.1686756484899801,209.2906528283752,-19.520018603526868,-2.98814610366268,0.2088920797444396,-1.378290243336494,0.1309404130596339,1.9340028960989877,0.1379352168264371,3.816944895309637,0.1840206737459548,M4.3e,
Gaia DR3 3017250087773385344,83.80419448703086,-5.65969717458234,2.5806198825857694,0.015849277,0.8622934605212672,0.013944497,-0.7498588194666754,0.012285942,25.19304,0.0964403,1.0028878,2,7.107761775332922,0.0939182239076541,209.2593782061586,-19.518821909855703,-4.480126076437951,0.0860426421533191,-2.0932358702674776,0.0475034943300544,-0.0712942533248837,0.0400390304220263,4.945528176030433,0.0804990822232492,,
Gaia DR3 3017250401305099136,83.69115543884953,-5.686052360106065,2.4648485110659646,0.049265455,0.3924766048873092,0.042622253,-1.5639832395954252,0.037994135,25.04735,0.07747162,1.265798,2,6.958586298689986,0.0735440878433739,209.23049891157572,-19.631103587888784,-3.1901852522973853,0.1509678258713954,-2.70413363117018,0.0865372560603877,-1.4576422771482864,0.0804653380698249,4.428808152012389,0.1237695325220329,M3.0e,
Gaia DR3 3017250538743914496,83.72285185976665,-5.6677903072583415,2.5633563719330694,0.10239855,1.2781744196830056,0.08943128,0.4702046998185034,0.07786008,27.20663,0.15168822,0.982803,2,9.12144828149007,0.1597664169244258,209.22829825501805,-19.594716257117625,-7.409445920935792,0.2275050694997256,-1.773136280235292,0.1545364314962405,0.8326287279074833,0.1880855015296122,7.664017988111428,0.2237700325220326,M4.4e,
Gaia DR3 3017250607463391360,83.71194379836521,-5.658134332363922,2.6390453944773333,0.05508352,1.2773556722620405,0.045478437,-0.2234183761187165,0.040988967,26.08596,0.11051147,1.0905288,2,7.9993388745821985,0.109369753289807,209.21395300537105,-19.60004819974535,-5.910042786141128,0.1384314915645,-2.162290865192233,0.0844332725606854,0.6088306676616941,0.0903316645002959,6.322561371912332,0.1328672218070845,M4.4e,
Gaia DR3 3017250813621815424,83.78056355201116,-5.644733075688341,2.63133524414828,0.29247716,0.4321887041658097,0.2507281,0.6450761508646685,0.20721087,28.662163,0.15068096,0.97070515,2,10.577450637474708,0.1473458944229085,209.23395328195392,-19.53305972742137,-8.825668697014214,0.528920224973269,-1.3776820867094273,0.3948725798414444,-0.8342092257883991,0.4460999546284123,8.971417999061638,0.5254885606847878,,
Gaia DR3 3017251088499723776,83.75343668229074,-5.635565951330753,2.512148968207097,0.031893637,1.894036418967573,0.02941257,-0.2115145416376391,0.023575412,26.206696,0.082083486,1.0800169,2,8.125084237928782,0.0824346162127657,209.21234821770983,-19.55301591225407,-5.852106449388942,0.0961272401493583,-2.8753414698939537,0.060275304278306,1.6649079642127882,0.0675240622681163,6.7295361647568805,0.089051960473079,M0,
Gaia DR3 3017251706975004928,83.83645967843916,-5.631610455269439,2.6475622822989537,0.13682894,2.1580508309718747,0.110124156,-0.6250048235403887,0.0968732,24.452549,0.16699024,0.97346425,2,6.370126614411529,0.167555227546864,209.24815102987225,-19.47749607494682,-4.249232418435617,0.3165400906530277,-2.82034117716546,0.2178854458247318,2.2209619301450854,0.2408725339537865,5.562640775445871,0.2827023598292121,M4.5,
Gaia DR3 3017252256730807040,83.87041848439344,-5.585229445648007,2.4993852763839324,0.037680898,1.5639682543335254,0.029687574,0.2768925685369509,0.026114846,26.895943,0.06356363,1.1030601,2,8.817130803039705,0.0651114008139931,209.2204278609524,-19.42640747559729,-6.884454180733592,0.0912917027014892,-2.195715461619613,0.0552139419362826,1.3741663093649734,0.0697580504571177,7.355624297149046,0.0879895069646002,M3,
Gaia DR3 3017252291090540288,83.89457762444466,-5.577272131823295,2.5115892671012454,0.071456686,1.2902954571058185,0.054242622,0.6459704415017758,0.04678606,26.981203,0.07656075,1.0428238,2,8.901040605976652,0.0751443528408264,209.22440553342503,-19.4013597571324,-7.3338633856399875,0.1418718538890319,-1.455283542915737,0.0905391979828003,1.2064522358142469,0.1219228794402799,7.573567808293089,0.1398341368190512,M3,
Gaia DR3 3017252561670619648,83.82481928135687,-5.5877159406986205,2.739363618198975,0.1082596,1.6937027510473628,0.07126667,-0.2370769464928268,0.065032244,28.866093,0.13548972,1.1116476,2,10.787717406372773,0.1335818876837342,209.20105837904865,-19.46802689564899,-8.436592467715279,0.2192750740385858,-3.770798942209325,0.1310140536262963,0.2708825588593804,0.153485703209891,9.244911816213898,0.2071642503650414,M3,
Gaia DR3 3017252600328208384,83.78427513046297,-5.618002604170782,2.5805818195022603,0.05283557,1.4994103084938304,0.038554724,-1.3500741168571944,0.03348994,25.165289,0.106229775,0.9649927,2,7.085033264929234,0.1122992047530723,209.2104109158596,-19.51770295301861,-3.9254092299892536,0.1552079750526785,-3.483759168553973,0.0938481881753736,0.4540451435814043,0.0788072828464186,5.267976135080583,0.1314283722463449,M0e,
Gaia DR3 3017252664749740160,83.77113916258918,-5.612182658037723,2.487355137383295,0.07591151,1.316607793824048,0.060313504,0.1890275758374017,0.050544225,25.400229,0.08684433,0.9399849,2,7.319713765895894,0.0877250364690422,209.19864121092652,-19.526742691119512,-5.501596931715316,0.1673128241931231,-1.3897547864613102,0.1015310662960862,1.3739855251554092,0.1303850193068185,5.838392192109749,0.1624274354855891,M4.5,
Gaia DR3 3017252840846366464,83.80434773514696,-5.5676666959457535,2.530154072089939,0.11466493,1.6775065460064362,0.08739944,1.0740001529205745,0.07524973,26.22114,0.08840493,1.0969416,2,8.142162711840314,0.0892974969995048,209.17232730434256,-19.47715676548968,-7.22096360957735,0.1957199502187086,-0.9102450492754316,0.1408083396610497,2.359000751000312,0.2224998353014377,7.65086570551273,0.1977611804543544,M5.5,
Gaia DR3 3017252840846368384,83.8073347749051,-5.58192820330231,2.6282927161109564,0.11168659,2.081445144259282,0.08558657,0.8234731478257534,0.07361228,26.451752,0.100487456,0.9319269,2,8.373577465929182,0.0992310936350872,209.18724901389265,-19.48094229310161,-7.33086893998367,0.1919340839930877,-1.751555491204499,0.1363647194979685,2.56925006430752,0.215194416915505,7.963079300555164,0.192202652876744,M4.1e,
Gaia DR3 3017252943925578752,83.84041021658176,-5.579687094954973,2.4878720935916343,0.021851663,1.0657182583287974,0.016732179,-0.6013519122402743,0.01484238,24.426737,0.10715587,1.34375,2,6.348084921906541,0.1108784481399532,209.2008881797344,-19.450556560828453,-3.8413025649918735,0.1035215328226349,-1.7877010838602132,0.0566973257809593,0.6873515143762816,0.0482578965634363,4.292310877064184,0.0959180469459995,G8-K0e,
Gaia DR3 3017252943925579648,83.83401094337984,-5.582570649756917,2.5352201552392075,0.13036786,1.488892857942501,0.09898218,0.8259318848399231,0.08537989,26.76343,0.2027339,1.091573,2,8.683529216128726,0.2088132907326939,209.2005681733916,-19.45754134473762,-7.398822907607964,0.2791363433128147,-1.3068206761770682,0.1802582607658913,1.685282316469026,0.2401797633459669,7.700034882000954,0.2750265685627655,M3,
Gaia DR3 3017253356242434176,83.83839609080451,-5.554885787281005,2.45087711574425,0.1742837,1.57045588865245,0.13139804,-0.3424683343560228,0.11631896,25.068476,0.27198935,1.0266143,2,7.004139251880347,0.2654070276734673,209.17645955461268,-19.4411487930192,-4.638613585597547,0.4539670194060931,-2.252962798744079,0.2662938866567161,1.5268481224207218,0.2993192678256745,5.37808911770292,0.4159026577295696,M2,
Gaia DR3 3017256001942328960,83.5591869305013,-5.705839506233783,2.5454997496600265,0.025625747,0.9649373218413736,0.026121968,-0.0994603820029493,0.0208035,26.197899,0.05026405,1.0117,2,8.11138786986449,0.0496101858352724,209.186350590896,-19.75723029578303,-5.924868586491972,0.0666182778781717,-1.7468956868990515,0.0443771493824556,0.1754945659299371,0.0488605810425178,6.179523497064869,0.0651080623160856,M2,
Gaia DR3 3017256379899442176,83.64050374984902,-5.673015739950146,2.4870147764942265,0.05576879,0.9699060415045206,0.049838904,-1.4879839996123376,0.042051278,27.166607,0.16480832,1.1756179,2,9.080461736915396,0.1651326203103286,209.19400355305012,-19.670207688693697,-5.159940089035498,0.2037575497381573,-4.095869569529555,0.1197313726972124,-1.1946711286565763,0.1037956163312825,6.695399044021159,0.1742589028248423,M4.6e,
Gaia DR3 3017258407124018048,83.46819953407325,-5.697293290777122,2.580484302501246,0.019890778,0.6099221651750917,0.019643169,-0.4989766050880188,0.01623616,26.354294,0.07488935,1.2656127,2,8.270503833096683,0.0741599103586687,209.1348382003933,-19.834177398765124,-5.687984085150565,0.0758706017991586,-1.958472773230284,0.0443460298979883,-0.7891718568467834,0.0417483540550156,6.067253973260839,0.0727569116238473,M0.5,
Gaia DR3 3017260709226477056,83.56858748690054,-5.612680385409105,2.578810957209941,0.020732729,0.6600186161411724,0.021471784,-0.3174532167037853,0.01715144,28.51901,0.08058778,1.2650564,2,10.450281800667469,0.0822878012551755,209.1025147558925,-19.70684331797285,-7.705250606357977,0.0792569219413348,-2.722038515152377,0.0480415661961962,-1.246773344717509,0.0458972720879473,8.266488030466808,0.0758671533366508,G5IV/Ve,1.3126569
Gaia DR3 3017260812305691264,83.55630897184707,-5.594077908879275,2.508920545745568,0.063759685,1.2066289288019365,0.06007435,-1.2332003032458323,0.046385925,28.966927,0.1326434,1.0897961,2,10.896068218810276,0.1340075748427284,209.0790228476397,-19.709346755052337,-7.047723077615439,0.1938235271431804,-4.717584251872239,0.1198629939716201,-1.2439678426421352,0.1152190112131363,8.571665984264314,0.1732869573926915,M1.9e,
Gaia DR3 3017260846665436032,83.51252238862784,-5.615924947764636,2.5046436813347923,0.017166633,1.3703309608003504,0.016229372,-1.5918118158582242,0.012962082,30.15778,0.072579615,1.1854056,2,12.087144645126031,0.0739158237721731,209.07882649357128,-19.758093388441736,-7.667776679238974,0.0760233849528653,-5.896625241681534,0.0447303391216575,-1.697032950347504,0.0380952537083726,9.820636907964882,0.065482806010089,K7,1.3197747
Gaia DR3 3017260881025171200,83.53321256567416,-5.604758772718086,2.575332861924045,0.065266915,1.5972137893170049,0.06283856,-1.7055823615534471,0.049622104,26.69741,0.22223921,1.2557819,2,8.624358667418502,0.2286795533297643,209.0781196719012,-19.73467901448581,-4.868607748032655,0.2536729260834354,-4.670738286366742,0.1601905013328399,-0.2788226931453756,0.1341130939491204,6.752546159645898,0.2139163362898599,M3.5e,
Gaia DR3 3017260915384911616,83.50907922681671,-5.605435306212315,2.5599343039793,0.019337064,1.3060115196781268,0.019216802,-1.6469901371344704,0.015027953,26.97556,0.09669658,1.325411,2,8.906145054812397,0.0905077870568781,209.06723765220855,-19.75641417858768,-5.0974096123467385,0.0904284933482466,-4.439307312922551,0.0534827205657936,-0.7834374264285575,0.0448617147374854,6.804763653187491,0.0763721599800609,K7,
Gaia DR3 3017261327701775488,83.45645118077134,-5.605798840250831,2.4686374869575536,0.04705644,1.9702522696673104,0.04337456,-1.1766079579552835,0.03782795,25.927603,0.0721498,1.178004,2,7.859277569306344,0.0714658585292748,209.0424457670652,-19.803309452112742,-4.570644799280006,0.1328657441992595,-4.114174737111654,0.0942927632300719,1.0324172650053178,0.0912302432551824,6.235632530686376,0.1165470784500937,M1.7,
Gaia DR3 3017261430780991616,83.43942165047801,-5.609002234268296,2.477111853604053,0.047296148,2.0008376588519274,0.043100443,-1.2196356863687998,0.037229665,26.92594,0.0975436,1.1055255,2,8.857552555573266,0.0948939290894001,209.03734783015653,-19.8198773203848,-5.380283969053357,0.1431625683175858,-4.629715695523203,0.0987518729934455,0.6932831605973115,0.0927006081745022,7.1317855092392,0.1259186897455011,M5.5,
Gaia DR3 3017261671299155456,83.50143589033297,-5.595408405549584,2.6312606187801992,0.020457957,-0.1601971135382103,0.019915432,0.9177509052930488,0.015769154,19.917858,0.04971229,1.2616913,2,1.85320931889554,0.0506455136738026,209.05408169454336,-19.75867288063558,-1.807810859622672,0.0536523143821218,3.489187629674745,0.0388828204226361,1.3262961536182054,0.0365634656381434,4.14748983197637,0.0418764960069175,M3.5,
Gaia DR3 3017263767243185152,83.6414928815419,-5.580925570866532,2.472913261222232,0.027065534,2.0045238028685035,0.026259912,-0.9280291667699994,0.021065295,25.585815,0.08665311,1.0568908,2,7.518403753388462,0.0855784035130714,209.1072176805385,-19.62776489807506,-4.551174315513852,0.0968374746621102,-3.685697484804024,0.0622574160774732,1.4772117212827451,0.0603991039691891,6.039843381179582,0.0835829551158803,K8,
Gaia DR3 3017263939041875712,83.65610933853033,-5.581098260338449,2.5515103166627453,0.019512128,1.1203333588451458,0.018806398,-0.198677846421237,0.016341561,26.136757,0.061895814,1.1145319,2,8.065559480065481,0.0606897964071913,209.11435520865933,-19.61486333568812,-5.838499696087374,0.0652920498124088,-1.9885957249537969,0.0399884946806957,0.4185548076436998,0.0396666180124209,6.182053039688234,0.0630481818951262,K2-K5e,
Gaia DR3 3017264140902280064,83.64667263261508,-5.575631626047419,2.576374284269371,0.07731096,0.7803046568273405,0.07705782,-0.7767212424623438,0.05965701,26.621986,0.10313581,1.0662875,2,8.552425307296309,0.0987184494291442,209.10467456273136,-19.62077460398247,-5.672787122754357,0.1900955076483948,-2.617338498784449,0.1237690807091017,-0.7407821420204819,0.1343838192366645,6.2912425433489165,0.1796735122610778,M4,
Gaia DR3 3017264626236630656,83.77403599445564,-5.565510734883801,2.5664186101376365,0.070685275,1.26768726929481,0.055429384,0.2928193957480181,0.046620756,32.359108,0.122034386,0.9756593,2,14.28189257270146,0.1227724827754217,209.15583752958776,-19.503102104489457,-11.552758130401651,0.1631122525436323,-4.248179347127859,0.0993004886930358,-1.002306447282793,0.1188235215402683,12.3498124034007,0.1566587571587261,M3e,
Gaia DR3 3017264626236631936,83.77223186091527,-5.574595100663103,2.547326298417125,0.05544555,1.5382632314259874,0.042174138,-0.306211147567807,0.035462234,26.832033,0.11787523,1.1223984,2,8.758971588716523,0.1207694770127587,209.16357671735423,-19.5088058531764,-6.330498910354935,0.1504195427396796,-2.8843548972737665,0.0886215507799598,0.8041642540891107,0.0950890208224186,7.002956502434302,0.1412122897168345,M0,
Gaia DR3 3017264798035326336,83.73810911003976,-5.558197118952203,2.3679715573041875,0.11801699,-0.1822101420375971,0.10544991,0.8145372992899272,0.08509612,26.367163,0.12059485,1.0515398,2,8.293719145018866,0.1214680041311976,209.13178326712583,-19.53170421981171,-6.630462034662769,0.2569170470836938,0.7042569914685828,0.2055772184384935,-0.82704348830244,0.1968349955268159,6.718854488279992,0.2556020703283774,M4,
Gaia DR3 3017264896816704000,83.74388494723269,-5.547185528097672,2.3856256203142543,0.16509897,0.8702040782903059,0.14480957,0.9203814898084018,0.119106874,26.77826,0.14117461,1.1694051,2,8.700512089569187,0.1379714144622093,209.12411368576025,-19.5216021283969,-7.229937763216689,0.3344279128967378,-0.4623353727413644,0.2489718844812491,0.8871917617987535,0.3091471395472593,7.298826157614538,0.3337687786413098,M2.5,
Gaia DR3 3017265004193745280,83.81584038330031,-5.553439422749421,2.493395639290615,0.022793557,2.446358918953833,0.0170263,0.3197131120854053,0.015325751,26.807577,0.056367636,1.0993092,2,8.734405087825957,0.0545471967788121,209.1643407488914,-19.46052677354896,-6.949356604461999,0.0624701230501152,-2.9785364877215272,0.0385122403133723,2.840599406529289,0.052318771940375,8.076771744517893,0.0585607401650526,M0,
Gaia DR3 3017265137334877184,83.84502037170832,-5.527028501510458,2.3549525972584373,0.066865176,2.8124948090960227,0.050356783,0.3638964635278184,0.042768456,25.687162,0.072712496,1.015985,2,7.6179778816057455,0.0749596625795203,209.153260239776,-19.422686366195688,-5.857678097817416,0.1487832970398435,-2.896775700569691,0.1029109387129718,4.133582360296253,0.172676449781713,7.73241264330954,0.1507017105392713,M2,
Gaia DR3 3017265141632813952,83.8374725543777,-5.522693775047731,2.6139815468067207,0.035994526,1.7824051304687072,0.029251244,1.0038326041153962,0.02451018,26.036358,0.082483895,1.0707837,2,7.968330884066015,0.0807232885335265,209.14556142468743,-19.42743139925188,-7.137654988455587,0.0872373302603063,-1.0304585656761844,0.0559200895610606,2.434741868200506,0.0735789633476666,7.611565644108237,0.0854601607283867,M5,
Gaia DR3 3017265175992432512,83.81783508100555,-5.533957846228426,2.6405480230567897,0.10910031,1.6045248994573915,0.0794657,0.1908183113361029,0.070585415,25.091652,0.13569055,0.899674,2,7.030229534344734,0.1355697933646904,209.1468570151207,-19.44995778342739,-5.570249041608158,0.2241317932039129,-1.49305198697553,0.1368763123314715,1.8112817847064715,0.1770930829893731,6.044635665195847,0.2159133648360076,M5.5,
Gaia DR3 3017265206054356864,83.83005867161816,-5.517518829925816,2.4227893319449154,0.28823438,1.319046093576389,0.21740493,1.1605386077924602,0.17929296,24.665926,0.08191801,0.9924296,2,6.603713561126736,0.0808931173325455,209.1371311545957,-19.43167778448297,-5.847458998947946,0.513955468303476,0.300298149571887,0.3660349777038903,2.530797491642104,0.5664318575043732,6.378706112270386,0.5222895851241588,M6,
Gaia DR3 3017265244711916672,83.78342802441297,-5.545653857344873,2.544473872615398,0.051530827,0.4058045261748492,0.03799886,-0.0864086723228076,0.03208666,29.343513,0.07192803,1.0829945,2,11.273711224009258,0.0740038557429992,209.141520910665,-19.48579488928033,-8.543770626532561,0.1206930716525038,-2.5572803334858065,0.0663796571094398,-1.621044907854614,0.0699210497143142,9.064407637353654,0.1159680182196869,M0,
Gaia DR3 3017265279071650688,83.79952789471591,-5.5320502602678765,2.5186830474863573,0.023789814,2.601120820247389,0.018318336,1.53110659949876,0.014603322,26.904364,0.070601374,1.1786135,2,8.833875966222804,0.0718670804221731,209.13632365573005,-19.465353755370977,-8.353043687852114,0.068191426945684,-1.5157518782174009,0.041654855104052,3.9802996108505,0.0643320172363939,9.376226725054288,0.0669456700349923,M0.5,1.1723461
Gaia DR3 3017265377852811776,83.80669123884037,-5.516016849783632,2.597068455929931,0.016853336,1.7385030803871049,0.0145644145,0.3758263846643631,0.012341159,27.224007,0.05184862,1.1072699,2,9.158584543814042,0.0515009579682991,209.1245682723093,-19.451750287160696,-7.475429299874213,0.0519825126020541,-2.324346895833856,0.0315848235079996,1.495222257891358,0.0354063291005357,7.969963695656591,0.0500621357260542,G7:e,1.2189168
Gaia DR3 3017265485230075392,83.80067377681894,-5.505610209737247,2.338937643092462,0.10965988,1.0991307399515706,0.09309668,-0.1874851505258686,0.07242844,24.516668,0.14428735,0.8976569,2,6.457357093997163,0.1472541319491921,209.1118523967444,-19.452392597048203,-4.076389321872279,0.2903640587678812,-1.3155470526706097,0.1654046947976607,1.1454378664333724,0.1934875871711028,4.4339194689489005,0.2759881369501032,M5.2,
Gaia DR3 3017266000626941312,83.69957175320025,-5.512933370511478,2.5119286033122603,0.046453387,2.0866951627475734,0.044096544,-0.782071465567323,0.035638817,27.2596,0.05719676,1.0389063,2,9.19930699172675,0.0556691499815904,209.07054768657488,-19.545478776075964,-6.212692704446099,0.1153084158972361,-4.256840137674402,0.0843188184541151,1.1615644751350844,0.0921543459376121,7.620201482079687,0.1060843151855956,M4,
Gaia DR3 3017266275504059648,83.77342103978418,-5.489544340440316,2.5035005118203424,0.08484481,1.1002864010853028,0.07224805,1.2372971847800576,0.05685686,23.555693,0.15051804,1.0965149,2,5.499112559821432,0.1503491734656102,209.08365167810456,-19.46933368922985,-5.1148575707430535,0.1851562198558528,1.1084315806522511,0.1325471398098116,2.497540662777181,0.1626841180875421,5.798973866142204,0.1795055423147386,,
Gaia DR3 3017266275504060800,83.7688614638019,-5.493975361328024,2.484625064353288,0.035825074,1.9386619290424407,0.03232431,0.7402932670836649,0.025795551,25.490267,0.06480635,0.960627,2,7.42637205947857,0.0641646857741066,209.08566892323356,-19.47538481980653,-6.256088467451881,0.0819889990211999,-1.274230287350946,0.0562999394243743,2.814573410429736,0.0800150650875682,6.977401322876947,0.0809424557023045,K4.5,
Gaia DR3 3017267409375446656,83.65458269109409,-5.519144115166837,2.566775065881945,0.069575384,1.7678509495617485,0.0659313,-1.6836330544353864,0.0517958,27.282404,0.17623666,0.84162647,2,9.218106908428782,0.1728012617125856,209.0549531204864,-19.588233585273134,-5.397886788724426,0.2287385152374853,-5.080802361437208,0.1529398157876453,-0.1254359873819712,0.1314808425127225,7.414004896599549,0.1967852904257752,M3e,
Gaia DR3 3017268371448124544,83.58145918204067,-5.505508747252196,2.4702346766803207,0.016257172,1.4415746301856671,0.015288527,-1.86408899958174,0.011755657,25.88941,0.1328603,1.1392971,2,7.843228253085792,0.1356946208822929,209.00711881920944,-19.64699949924709,-3.7968700545688954,0.1211281142050924,-4.497009788108528,0.0674817929376908,-0.3070249284582917,0.0528376324789345,5.89352047186745,0.0935339242690723,K5e,1.2743844
Gaia DR3 3017268710750136832,83.59988402774013,-5.476310779484655,2.561410141413322,0.13054167,1.6664767280133994,0.13132773,0.5320609578816496,0.095681,25.816223,0.16060017,1.0779977,2,7.762833298021947,0.1568071505490941,208.98827010799187,-19.617440767939424,-6.436313443432687,0.2623096934594842,-1.3719511303557397,0.1962549523547505,1.943147455384354,0.2687252024528556,6.8617929639099,0.2605161915177075,M6,
Gaia DR3 3017268989923400064,83.7065386210678,-5.484267457170257,2.520293571754703,0.066514015,1.3310644904516091,0.0566997,-1.874634727879916,0.047131013,26.152124,0.07937159,1.0231056,2,8.09237677783565,0.0817251004167021,209.0467393663605,-19.52633785998484,-4.110620199542505,0.1929646695041028,-4.462366879736209,0.1273968692423867,-0.5379197322972189,0.1034547256566368,6.090917355591705,0.1604803810329716,M1.5e,
Gaia DR3 3017269367880519936,83.72049812506238,-5.483067229702088,2.5094227245301126,0.06666898,-0.75749754085568,0.0592598,0.7896450726322909,0.047604773,28.409298,0.105980895,1.0462615,2,10.347704932525009,0.1084423346649166,209.0522669907909,-19.513400109118457,-8.52127511081978,0.1494074004086209,0.270336610388739,0.1216812422170845,-2.456268569878576,0.1098052693425011,8.872342795708835,0.1467270237648938,M3.5e,0.6417298
Gaia DR3 3017269436599997056,83.70400237595065,-5.4713605128464495,2.4721415625499787,0.08063123,1.6962130828637962,0.07176332,0.8232048983462749,0.057017777,24.941193,0.08322532,0.9855231,2,6.887196470832265,0.0857113003221264,209.03331303201296,-19.52275570121808,-5.861824136886735,0.1583436624522112,-0.6502538192816871,0.1135908166145881,2.671270352899578,0.1689323895525138,6.474526819742009,0.1598119539769353,M3.5,
Gaia DR3 3017269470959732480,83.71985036083909,-5.46532938252508,2.436705583655066,0.04758891,0.7688963343178364,0.042475585,-2.333893653594288,0.03435835,25.234056,0.07113876,0.9627673,2,7.176535331279005,0.0704045826565616,209.0351717150236,-19.505957394656296,-2.5783588724372146,0.160885881206036,-4.221585011028566,0.0990341136089354,-1.5024820168283115,0.0788165441409103,5.169832365880854,0.1162016114079373,M0.5,
Gaia DR3 3017269505319467520,83.73548497941756,-5.46416442631466,2.492987628696437,0.05129176,1.042989518548966,0.045564618,-0.8013148918818188,0.03706761,24.71154,0.074115224,0.9299083,2,6.650572276082818,0.0738650567869126,209.04153309346617,-19.49154826793201,-3.933096540674266,0.1369606699796455,-2.1018792890612303,0.0838483079881348,0.3742836211684812,0.0853260352498007,4.475179680540594,0.1268498222321514,M2e,
Gaia DR3 3017269780197376128,83.71139345708875,-5.450282632482767,2.572716363191728,0.039193444,2.000765982899988,0.031769015,0.9350970891548268,0.026272055,25.065414,0.056769177,1.0134135,2,7.012316591829588,0.0581429747123507,209.01689549979875,-19.50666371223551,-6.265038983406885,0.0774793509809605,-0.8549320426573388,0.0531808217859,3.063821024574516,0.0805706197657874,7.026280775189322,0.0777749567340862,M0e,1.1329607
Gaia DR3 3017269848916851840,83.70448164244358,-5.4407096707732086,2.5460178431741665,0.0774406,2.3113903718720428,0.06750041,1.033937071870108,0.05355911,25.280144,0.18667419,1.0118461,2,7.232822762133631,0.1842106630838085,209.0045364062488,-19.508472085142348,-6.545734198174879,0.1966720185351146,-1.1270059254556486,0.1279558398393449,3.5948161349901118,0.1883271742342542,7.552448715056163,0.1935336613271031,M3e,
Gaia DR3 3017269883276585088,83.7148563609122,-5.420272647765097,2.5338196815199767,0.03375175,1.913807387377866,0.028715856,0.4922254021310528,0.023801839,24.731756,0.06147815,1.0594563,2,6.679254055695584,0.0622372546619741,208.99015480789905,-19.490017896397983,-5.475148883879952,0.0798957197306108,-1.2070706152482558,0.0519103233185015,2.752393866139464,0.0695174436651742,6.245794326201419,0.0771000732406943,K2,
Gaia DR3 3017269951996083456,83.63201942626294,-5.474136253315651,2.441592232187629,0.053148083,0.933250700841993,0.04673008,-1.612282414191885,0.036616333,26.003754,0.06629488,0.9946095,2,7.949533895206903,0.0676512880636051,209.0015638078401,-19.58792501407036,-4.027999289085608,0.1583097310012284,-3.700717460520451,0.0959751823232917,-0.9285561805768268,0.084282647322744,5.548180294111082,0.132313363790045,M2,
Gaia DR3 3017269986356094080,83.6116583211326,-5.475593864175791,2.4554644698463166,0.042145383,0.129146982184708,0.0385051,0.9070933120628812,0.030363934,25.28334,0.06037776,1.0523506,2,7.228465878592789,0.058376128584307,208.993216817498,-19.60666244021876,-6.05247918705108,0.0902308179868782,0.9683191529627492,0.0703825167991424,0.0716285592187091,0.0718641631994449,6.129867612124812,0.0897866586811074,M1.5,
Gaia DR3 3017270020715558016,83.63343340845998,-5.461836629766034,2.6196105334121,0.10780738,0.5787363461657639,0.10384803,0.663026985587822,0.06981652,26.144814,0.089558475,1.0635132,2,8.099661107782888,0.0912425732121005,208.9905950393457,-19.58110840511929,-6.832364945574873,0.193144489341017,-0.2835169272757696,0.147860416352557,0.2265472840865392,0.1808559755985812,6.841996511947314,0.1930627866559857,M3,
Gaia DR3 3017270291298102528,83.6090289244733,-5.441775497936189,2.609313950571556,0.043565657,1.4808442399829955,0.039544288,-1.276763908516398,0.030012352,28.099308,0.12001001,0.9515706,2,10.0488333919395,0.1192737675629867,208.95994210162416,-19.593704042385152,-6.598433978509755,0.14252242734004,-4.537368427956096,0.0870302318418154,-0.550357301446315,0.0794533309468331,8.026826046390948,0.1271866760375831,K2-K3e,
Gaia DR3 3017270467392148736,83.67006677119033,-5.444067581848187,2.489130466662172,0.06518081,1.8785626962569668,0.0590827,0.2966086539313975,0.045511294,25.082321,0.07686959,0.91822004,2,7.0282630284244645,0.0740500823834054,208.99127625497857,-19.54054719865728,-5.483527902383475,0.1373648503173962,-1.6022595164738789,0.0953621110123435,2.4594045882999467,0.1339399347869927,6.219725455621015,0.1344437064602577,M1.5,
Gaia DR3 3017270604831096704,83.69489251941134,-5.434662362243352,2.489124395352423,0.09897191,2.150947546878315,0.09821073,1.0651287058220285,0.0726569,25.288061,0.1745053,0.9007761,2,7.241184356523165,0.1792554136461602,208.99423428643496,-19.514251464721852,-6.491984872807698,0.2218196445298041,-0.9250337293407824,0.1624873097652296,3.45976523884395,0.2467207289363695,7.414278825151845,0.226692589325764,M1.8,
Gaia DR3 3017270845349266560,83.65924159708801,-5.406569068623185,2.4722695998190747,0.067353,1.24629187464794,0.05960502,1.23800133562011,0.04613237,26.817019,0.07905978,0.9671447,2,8.77006957323011,0.0781887147541001,208.95061760601092,-19.53319719770173,-7.842800026916191,0.1251207935261062,-0.4024938829237214,0.100704389350556,1.654774679735926,0.1349844928984633,8.025571183952128,0.1255006659109086,M3.5,
Gaia DR3 3017290224253322752,84.15543683163715,-5.735266194657613,2.520737749074589,0.08399906,2.0558946436633487,0.07556503,-0.1227480607912243,0.058579262,27.58387,0.09042418,1.1235542,2,9.468934879068836,0.0877186902855495,209.4978665287372,-19.24087924495832,-7.023631749020075,0.185027036721174,-3.647480099515264,0.1271029656141653,1.6722465140054297,0.1706744488286778,8.089000088132401,0.1741857889623518,,
Gaia DR3 3017294411833902976,84.05216156947034,-5.679304299852538,2.507907626622284,0.09291069,2.350561849326988,0.08706286,-0.3730962310264539,0.06890572,30.582573,0.14371751,1.0329092,2,12.482976881922523,0.1434171803381252,209.39589317294207,-19.30741104234809,-9.299563781552616,0.2333598992313124,-5.587372762538308,0.1671169246121544,0.9314372182021576,0.2019578204576929,10.888902433494955,0.2176507586271575,M3.3,
Gaia DR3 3017342210537470720,84.0384469720021,-5.610743470844445,2.4354816088812843,0.0596199,2.5052604644263354,0.056540996,-1.1092751912360048,0.04269833,29.262386,0.08207558,1.0430064,2,11.176482953388456,0.0793803569408821,209.32453353144663,-19.2886808145508,-7.311634030383933,0.1653940797407473,-6.227894688012299,0.1248761064936299,1.1213003844400378,0.1264658627111942,9.66974554946435,0.1494113239372002,,
Gaia DR3 3017343241329617152,84.0293498673522,-5.571775050720576,2.457940968046388,0.073369525,3.030422967720254,0.06403354,-2.5133819892051914,0.052420072,28.509926,0.17058504,1.1662952,2,10.42774113251802,0.1668629711342016,209.2833615600777,-19.27918042009325,-5.312870415244073,0.2624053596866341,-8.333450256081164,0.2149832748630032,1.0449792719192708,0.1486458557553552,9.938056495034424,0.22895668456324,M2e,
Gaia DR3 3017343516207522560,84.0117773900132,-5.548451981663941,2.413229432837084,0.112772696,0.7105580087394902,0.10617512,-0.1693228773419612,0.08802796,28.605936,0.1830933,0.95035446,2,10.516701925194477,0.1865835850628722,209.2529495721623,-19.284261788487157,-7.57571060779251,0.3045446240854957,-2.7162846975107016,0.1894814494143715,-0.8100460785812427,0.2070762545117915,8.088619685729798,0.2929792767291109,M3,
Gaia DR3 3017343653646467200,84.10155750507741,-5.580601460348191,2.387889937945625,0.053477697,1.173824430289608,0.046486013,-0.2290489404422948,0.038521037,30.110533,0.06385896,1.207007,2,12.02680842840288,0.0643980914164694,209.32605028789447,-19.21902766767457,-8.741888562161932,0.135535330618908,-4.005055684494352,0.0808918801815807,-0.5428585459390032,0.0963333793666791,9.630980327570873,0.1276549741749499,K5-K6,
Gaia DR3 3017346127547506048,83.90185021836288,-5.569771543242585,2.5535378006966125,0.034450587,1.8145593079126376,0.025184862,0.2967705512328261,0.021167677,26.814754,0.046876524,1.18709,2,8.738312781384868,0.0483740661790671,209.22077334101635,-19.391515328111726,-6.957553352854538,0.0734712102750998,-2.3744846241162065,0.0442720441727925,1.7662718218047695,0.0621613904837714,7.560783162906026,0.0705352162520612,M1,1.1697068
Gaia DR3 3017346363758090496,83.99560152794946,-5.54832400449246,2.661303430500682,0.14483525,1.635075705286337,0.13153933,0.4831409811929715,0.10223389,27.70251,0.122355714,1.0791223,2,9.624478425738722,0.1231760337794962,209.2451289390924,-19.29857060326873,-8.034662556217963,0.264608100846629,-2.342047067758841,0.1899037611854686,1.2638604423118664,0.2649486543918297,8.463942939170225,0.2596568634919534,M5.5,
Gaia DR3 3017347089620157440,83.90148918730804,-5.527187085847934,2.475177420255441,0.05959535,2.0697633168314127,0.04971904,0.3333874951452029,0.0403761,26.51336,0.15772453,1.0309905,2,8.444108723601724,0.1595963022723543,209.1803212357164,-19.372609928434024,-6.650867391856912,0.1752843050631893,-2.4632259291622063,0.1049649806384025,2.4128598814904603,0.132827224230935,7.491556036623415,0.1650366092859695,M4.3e,
Gaia DR3 3017347192699387520,83.8830852976462,-5.529956377894997,2.554598663128842,0.2733345,2.311886991656102,0.21508779,1.02742712341737,0.18135104,24.36655,0.41685405,0.9413131,2,6.2936558785481465,0.4247567694065641,209.17417127305964,-19.390204574592527,-5.72759963767259,0.569629299681818,-0.7954178979271376,0.3806856964134466,3.9334021796944985,0.6401202916923713,6.993549881786462,0.5908725647225009,M8,
Gaia DR3 3017347364498068224,83.87834706960042,-5.510068207752429,2.41473244572312,0.06292516,1.216932365325388,0.050991338,0.749197678157876,0.042611256,26.000845,0.06735641,1.0971739,2,7.934850857375136,0.0658349619476771,209.15310223279545,-19.385430140410328,-6.488436485706443,0.128635607372266,-0.7642162664795933,0.0858091763836153,1.6060869415795924,0.1160256001909801,6.727804232802191,0.1274864676324146,M3.5,
Gaia DR3 3017347398857790848,83.8820202767059,-5.501157530350041,2.441528376396794,0.09480864,1.7811836881629897,0.07659106,0.6821505853925453,0.06265249,23.202122,0.18704456,0.8348741,2,5.125448129491928,0.1779191473930486,209.14642563712977,-19.378143108403656,-4.176562855338704,0.2272165157762845,-0.2101421737361875,0.1423433250819865,3.379491488810083,0.2022722819640157,5.376690407743164,0.2175935538598156,M6,1.4623092
Gaia DR3 3017347398857791104,83.8869826046217,-5.5059584140684406,2.540595458561877,0.039855678,2.224972435562168,0.033930764,0.6788029730635244,0.027121289,28.998896,0.063396156,1.1595454,2,10.929583855852812,0.0637710511940265,209.1533311919958,-19.37590495406027,-9.21089448154323,0.0853798523194939,-3.216973819463533,0.058500405868905,2.013268596172292,0.0896870463427832,9.962065455796347,0.083169859235672,K6,
Gaia DR3 3017347811174480000,83.90977851484503,-5.476309897777897,2.310182619436076,0.07883782,0.5625482099170386,0.06350868,-0.5274947446045387,0.05628989,25.14858,0.13331641,0.85988873,2,7.079092980136436,0.1361763778515592,209.13616091020543,-19.34226707542154,-4.089116982892835,0.2344386635693483,-1.523210613090754,0.1279671408231569,-0.2178020626793539,0.1296777565705072,4.369037194865969,0.2240014401979871,M3.5,
Gaia DR3 3017349494800319744,83.97637646992858,-5.445702391888148,2.500143017411752,0.02212297,0.999645148563854,0.018059816,-0.2703557797902626,0.015413034,27.091537,0.084075615,1.1201379,2,9.026807770292953,0.086191965855647,209.13897124103303,-19.269295150550334,-6.466064611980656,0.0872195248825906,-2.4282330850762435,0.0477622970952568,0.0375248619225008,0.0443696260591832,6.907077210877966,0.0833596088151168,M0.5e,
Gaia DR3 3017349494800320384,83.9776366475647,-5.452135846618569,2.485459319188787,0.042015303,1.2788632020873258,0.03512568,-0.0565594660542611,0.030070275,29.33875,0.062469993,1.0660409,2,11.272925092010052,0.0648367085892243,209.14565151715453,-19.27108329092191,-8.558145836263641,0.103524234720786,-3.420373979383271,0.0625130395317449,-0.0743406416897647,0.0735323101451881,9.21663413858908,0.0988894386658313,M2,
Gaia DR3 3017358978089657600,83.84285896430393,-5.521370080790607,2.479819723109656,0.11646653,1.7685025853844456,0.09011057,0.422808129712147,0.0749089,27.328016,0.1521968,0.99784267,2,9.259994064806031,0.1515027611272408,209.1468769042496,-19.42205015174908,-7.411799352827249,0.250885458436331,-2.372616736627151,0.1558135939138972,1.7012678653993314,0.2269184994685399,7.966077590341064,0.2428811167133337,M5.5,
Gaia DR3 3017359012449383296,83.86335991192482,-5.506883330462308,2.4108082003381988,0.079869844,1.3769864263457507,0.062452305,1.023409993012886,0.052311905,26.295563,0.08734073,0.9619068,2,8.220056534347338,0.086424769509777,209.14294614676984,-19.397300817757092,-7.034037037496684,0.1559892281387087,-0.6660122326710791,0.1089312024640088,2.005312964151301,0.155521387545213,7.344557809911766,0.1556253872670119,M4.4e,
Gaia DR3 3017359012449383424,83.86023957117042,-5.504590312467332,2.445670482645124,0.0904727,1.2602982390667123,0.07279282,0.8532839284820299,0.060301196,28.72975,0.13286012,0.9049544,2,10.658371542206938,0.1316448310881043,209.1392898184309,-19.399035986273127,-8.929587857665805,0.1932463755684107,-1.8647626723277424,0.1288868609512827,0.8192745752945765,0.1700965180762778,9.15893497965804,0.1908335366022666,M3.9e,
Gaia DR3 3017359046809133184,83.8345822478611,-5.510993664767077,2.455487769033297,0.045977093,1.891519060033812,0.03617263,-0.7759418316439844,0.029933827,27.17253,0.06883473,0.9939774,2,9.106096309386004,0.0685525034068087,209.13311486366268,-19.42471318403709,-5.984422694711414,0.1227448720982651,-4.094218516964105,0.0778851294858486,0.9972571871630472,0.0820442159722642,7.319184527731018,0.1099787612417958,M5e,
Gaia DR3 3017359081168861952,83.85102478441055,-5.499223636519472,2.490989209707404,0.054633632,1.7068553466630032,0.044456992,1.155245320757492,0.038807534,25.71975,0.05531424,0.97618467,2,7.6524903817358,0.0573525307155056,209.1298206097216,-19.4047946166314,-6.856500047425803,0.1002570881151878,-0.5895236822677248,0.0743745383474658,2.725242858083745,0.1134104175988869,7.401761932664479,0.1019990300755662,M2,
Gaia DR3 3017359184248068608,83.85717496190094,-5.493179210668409,2.365776432316795,0.14000264,2.481781653182824,0.11274358,0.2968743075110583,0.095156185,26.193209,0.22490098,0.9357035,2,8.120604464881904,0.2159922947108917,209.12703584478623,-19.396602332237237,-6.19664528208702,0.3417690925447162,-2.8391452346417623,0.2267128271304453,3.3415840232874325,0.3480338932290982,7.591135764830595,0.3293845449852104,M3M4M5III,
Gaia DR3 3017359184248074880,83.85511557120091,-5.497691348403124,2.427975993884385,0.07851347,3.023573841977983,0.0652129,0.6273520891876291,0.054046564,30.335882,0.13303395,1.009966,2,12.271463727367331,0.1323695857756969,209.13032165739,-19.400469636165692,-10.181436841169896,0.1801624353830946,-4.735568984392671,0.1264442231908281,3.0122526215057386,0.2186613382255132,11.625873541908224,0.1753754374648047,M4.3e,
Gaia DR3 3017359184248230272,83.8665683714284,-5.492002968668925,2.55411879084534,0.053510796,1.4465916870207365,0.04945475,-0.2561780122813981,0.03881302,23.12169,0.37630838,0.98652524,2,5.039712152019697,0.3795359181621476,209.13040182954492,-19.387729311300387,-3.300701766098407,0.3313002544791319,-1.0704888897019489,0.1816157395558212,1.986724940599725,0.1564571765721145,3.998456527374211,0.2884482774513829,M3.0,
Gaia DR3 3017359218607966592,83.87124379654581,-5.486233527914159,2.533202774968544,0.046262298,1.9438817215867883,0.038446154,1.2817007232136266,0.031706993,25.156849,0.19919251,0.8973423,2,7.090293125936808,0.2027015993504123,209.1271745404958,-19.38097076180424,-6.600146678643776,0.1821549301359633,-0.4179913888357021,0.1070822995949374,3.3357996081410315,0.1197816025979276,7.407038004926607,0.1711479031301341,M0,0.9309904
Gaia DR3 3017359356046769920,83.82623768723572,-5.479516074097703,2.4295091934071027,0.071394295,1.3928122769663478,0.061984845,0.9980276730594246,0.04939927,27.816217,0.073928125,0.99574006,2,9.754314133976552,0.0759278524311008,209.0993597259548,-19.417901404263684,-8.327603155617814,0.1400117629865582,-1.3787820602016438,0.1027128320377527,1.4685468599536249,0.1465805707217679,8.5677677470196,0.1393705265620397,M2.5e,
Gaia DR3 3017359493485696000,83.8471482103237,-5.469503835821052,2.4365434029521973,0.07638503,1.7079301729147134,0.0730806,-0.2929331889177269,0.056736432,27.547344,0.10516787,0.880292,2,9.485262790596208,0.1033728567534871,209.09986321487315,-19.394808339264024,-6.766748336754274,0.191443796119409,-3.398555034688826,0.1280904790170871,1.005368101313728,0.1530960130267489,7.638705675434462,0.1800408393015591,M3.5,
Gaia DR3 3017359562204996864,83.908471330313,-5.472660209270131,2.516126567582852,0.049055208,0.8753156465743799,0.03957738,-0.431314767351644,0.03498456,27.345764,0.052995365,0.9653633,2,9.280083306420384,0.0515381624699098,209.1320871492435,-19.34177884463432,-6.528598389330912,0.1162166040552317,-2.621105950572826,0.0686502907287163,-0.4149013710722666,0.0733871402678557,7.047335417093478,0.1107327776434499,M4,
Gaia DR3 3017359596564784128,83.87703894101226,-5.475183885906444,2.491801354192249,0.05125692,0.2516473827016006,0.04142216,-0.1041056502604704,0.035132367,23.73254,0.06389668,1.0033841,2,5.666609355452144,0.0651779623356904,209.11948831829528,-19.37083190132619,-3.7486554011488176,0.1216321556766725,0.0572655364081242,0.0700014049719744,0.0475814328719019,0.0757375764341073,3.749394704612527,0.1216166701272069,M2.5,
Gaia DR3 3017359871442672000,83.86458125582028,-5.457222160420996,2.440356378070954,0.057542913,1.7718978634994584,0.051694233,-0.9754343336150476,0.041722834,25.248,0.065199286,0.9096234,2,7.186942482427182,0.0619603023299014,209.09656321178343,-19.373777282502385,-4.137523978192217,0.1551115991425399,-3.4033138064619664,0.1035217548140935,1.3132475135570854,0.1053492943820745,5.51600113916178,0.1350764383898616,M3,
Gaia DR3 3017359940161856128,83.89324446126945,-5.449942592610256,2.5179661792947816,0.14344595,2.461501384468888,0.11490896,-1.578558318526473,0.09401273,22.909643,0.21707697,0.95601195,2,4.856579210295831,0.211572176826557,209.1033494301148,-19.345034310766337,-1.813001040247576,0.4035734097932902,-3.813893714244273,0.3049472645577162,2.641602740237527,0.2565010968191559,4.9810463833135685,0.3075718268784466,M4.9e,
Gaia DR3 3017360077604362752,83.80916475837242,-5.478761115103498,2.3979466589988787,0.27903667,1.6045754484388672,0.27077985,-2.267167649102736,0.1949725,25.33213,0.08469054,0.99510753,2,7.268610777677937,0.0851325611279898,209.0905020143965,-19.432720868500464,-2.68362125418769,0.9148833999606888,-5.138184231641219,0.664998691296715,-0.0689573000811938,0.4944194938545367,5.797198922190686,0.7258066432094242,,
Gaia DR3 3017360142013497344,83.78998930220514,-5.466687541667464,2.41952046212991,0.0959042,0.6819728907473774,0.093947574,1.1921767380411514,0.072862014,27.565773,0.093182504,0.8518791,2,9.502599479579445,0.0950422274449674,209.06993254406063,-19.44429158150181,-8.245175061832711,0.1831620477176572,-0.2273514344318528,0.1642165531598092,0.5443831548735636,0.1874227559364355,8.266253897281183,0.1831671513069619,M5-M6,
Gaia DR3 3017360146320761984,83.78999335529505,-5.4730293775028445,2.440048684259968,0.061781168,1.5476446202818346,0.05352624,2.040548125012963,0.04158882,28.163588,0.0862644,1.1758375,2,10.10424563153827,0.0874205372206653,209.0759338125116,-19.44715432461841,-9.768836314492528,0.1097305999027337,-0.2295673907869684,0.1040767026409967,2.441616366547612,0.1455260730617117,10.071958826745364,0.1121477797079969,M1e,
Gaia DR3 3017360146320763136,83.78497944891375,-5.474829415586068,2.497446582512515,0.069215074,2.72402198555055,0.06137187,1.1155206060681369,0.046841715,26.3789,0.085498914,0.9546945,2,8.318942603707544,0.0857587110999297,209.07524444778196,-19.452420072386627,-7.491872373661338,0.128910561535652,-1.95253769620399,0.0981800565792706,4.066503370354214,0.183761274346131,8.745113194203363,0.1413450093597971,K2,
Gaia DR3 3017360180680491904,83.80520587720285,-5.465085668689509,2.3818137553545564,0.091737665,1.6032440360831437,0.08013017,-1.1908479383758763,0.065826505,27.2364,0.116078295,0.70596665,2,9.175009043097514,0.1182438103632096,209.07567745196133,-19.430055706406147,-5.405349853172631,0.267072543924624,-4.457562711712399,0.1748550624018741,0.2142817830998638,0.1642853362613373,7.00953557995183,0.2341055582172999,,2.0248983
Gaia DR3 3017360249399928832,83.84325828062933,-5.457894884430454,2.565584997472344,0.07630607,1.4108106494177564,0.073322654,0.1881746022389617,0.057145886,24.349134,0.1218922,0.8665588,2,6.287601396257895,0.1189256302973119,209.08702923357131,-19.393015904089733,-4.821572532299809,0.1772415855421544,-0.9731812977244942,0.1187073539038843,1.857111699727927,0.14636784520155,5.257709328950686,0.1719726029925431,M4.5e,
Gaia DR3 3017360352479190656,83.78479752562903,-5.465820848080788,2.4033467617537823,0.08142484,0.9763252491383746,0.07466731,0.1636344867865944,0.054668523,26.249685,0.085393734,0.7618289,2,8.189378721444317,0.0880410111556514,209.06663536254516,-19.44850995511995,-6.0420817912441285,0.1879280179359289,-1.4083901734958315,0.1174543492228076,0.6177316228728191,0.1459093006363362,6.234733964715781,0.1846105055327151,M1.7,
Gaia DR3 3017360421198666624,83.77455708612534,-5.452510280906499,2.487865537700487,0.09714308,1.6495039919832748,0.09081524,-1.1638810928325845,0.067289546,29.738596,0.07131114,0.93970364,2,11.681289028990674,0.0696324075142791,209.0491568264073,-19.45158613279224,-7.798003693995415,0.2471111554542684,-5.441427372830276,0.1697181849523437,-0.604857740934925,0.1708338579130314,9.52805574879375,0.2245305515905831,K8,
Gaia DR3 3017360455558400896,83.77751527692023,-5.44748326959527,2.465905198823073,0.07860535,2.5169376859042165,0.07288766,-0.8535624232168557,0.053918198,23.900698,0.0834821,0.8838635,2,5.840580754608557,0.0840085072843703,209.0458133801456,-19.446686793303183,-3.289251010030436,0.198987423529446,-3.3641088397849046,0.1521104184088016,3.0142602680004007,0.1659292916820686,5.5876797918412455,0.173550372398019,M4.5e,
Gaia DR3 3017360627356913280,83.85192080207841,-5.442100888279463,2.496407817720295,0.07244317,1.519697680956329,0.067368865,-1.5963384590905474,0.05594811,24.436602,0.11218462,0.7328742,2,6.378533628277033,0.113070921616218,209.07622623205253,-19.3781846654428,-2.9273741474690578,0.2145505627648093,-3.570812002116867,0.1458126915248401,0.6275189623677804,0.1275238242774125,4.659828087157636,0.1759161901328091,M4.5,
Gaia DR3 3017360764795563904,83.8767709173952,-5.427401710995176,2.5407629850715927,0.030180741,2.649501612431477,0.026304757,1.779188020062903,0.021727078,26.720705,0.092255786,1.0729824,2,8.66391796585443,0.0935942010878771,209.07418277938297,-19.34947337963021,-8.510933577249727,0.0879482527011116,-1.1316837951785033,0.0582854898849606,4.322901430361351,0.0861724656992487,9.612709053396271,0.0872481724372446,K8e,
Gaia DR3 3017360902234822016,83.83352501707876,-5.427127366076376,2.491810422736616,0.052918717,1.481380097797587,0.04593981,-0.3753787008865651,0.039728902,26.852095,0.05342672,0.919807,2,8.795097314644927,0.0532210962093365,209.0532911254527,-19.38774996546408,-6.209313993867502,0.1244663922720335,-2.921754511020197,0.0807618125644756,0.7533933761443352,0.0938449886475675,6.903610017688124,0.1174976632499303,M0.2,
Gaia DR3 3017361001006988416,83.83191970296282,-5.407394060003663,2.5354315742366555,0.049481206,1.3768543904186097,0.045796253,-0.9967024112864004,0.037733268,23.428186,0.10005887,0.69597614,2,5.3731322571013065,0.103919901414083,209.03386682689543,-19.380252210370926,-2.799992458617689,0.1475466054242895,-2.1138209466765545,0.0919439714005912,1.1975399593835556,0.0905924382727298,3.707060657346311,0.126589410339079,M1.2e,
Gaia DR3 3017361074033180928,83.86376790086571,-5.393504862426189,2.5078562104642264,0.0540855,1.1914842673040924,0.046056017,0.1961042710711265,0.039761484,36.070038,0.082392365,1.0338576,2,18.01453886806278,0.0816840304815861,209.03593583261443,-19.345691789072223,-14.5083125827971,0.123549099413628,-5.892943929012034,0.0809734780956653,-2.293975430810516,0.0944907714240649,15.826567708375393,0.1180001297844623,K4,
Gaia DR3 3017361108392950016,83.84086616061991,-5.398297267424659,2.58645080054356,0.02430476,1.2506704453104214,0.021408927,1.4804175695718786,0.018784279,27.618876,0.12466584,1.1490941,2,9.573652007001986,0.1221692881280969,209.02953638514856,-19.36819434420447,-8.899012633386555,0.1074633364908055,-0.5333112917639369,0.0641565330754159,1.5249835474188087,0.0610332721398503,9.044469116703008,0.1063020082427876,M1,
Gaia DR3 3017362963817745024,83.9591035444647,-5.354720166089477,2.6544711704885504,0.06287186,0.813136926835199,0.05336838,-0.8623489623438344,0.04710476,26.245876,0.25831205,1.0728017,2,8.198821495815075,0.2605000192597592,209.0447746503487,-19.243496801962863,-5.499055201239049,0.2546368364591025,-2.561161279252957,0.1448069261037443,-0.485948996713013,0.1228424291049979,6.0856636147609455,0.238227759818235,M3e,0.6290835
Gaia DR3 3017363165670319360,83.90091171518654,-5.339010455584089,2.488785125202408,0.26090097,3.332890774478045,0.22896181,0.1178847932611582,0.20538834,27.081076,0.117197655,1.069151,2,9.02864239420165,0.1172269086183225,209.00216513752295,-19.288058728642994,-7.107510755906233,0.5395112887752808,-4.2275096003635895,0.4707869136786468,4.0964614558840085,0.7301006151052193,9.228734638401544,0.5693674198820885,,
Gaia DR3 3017363410495901440,83.7674779495951,-5.441073058334283,2.5242063958579983,0.0641712,1.1407315518778105,0.057664905,-0.0615820640123445,0.043070182,27.419992,0.06237237,1.0601587,2,9.366603776796328,0.0643391156572257,209.03495873742008,-19.45270112894588,-7.043869405684829,0.1395952748413749,-2.376998264648222,0.0883778963953345,0.2203740890271968,0.1098213746867746,7.4373907853223615,0.1352318683745245,M2e,
Gaia DR3 3017363410495902720,83.7698176329538,-5.443908119069199,2.4272798377678244,0.05876371,1.3711814306480945,0.05320876,-2.0468756510169195,0.039607882,26.700935,0.07503406,0.9389995,2,8.641968917182329,0.0763634034271511,209.03875737688796,-19.45190546333984,-4.144943831640784,0.1854643397624444,-5.113364729696002,0.1228696868237343,-0.7425216266856296,0.0973625591107529,6.624077037025757,0.1502774187401659,M0.5,
Gaia DR3 3017363444855642496,83.74843926573935,-5.427780949765772,2.4260871357929537,0.05272098,0.1197980352465346,0.043771192,-0.965682303999326,0.034926675,24.998663,0.07054063,1.0288482,2,6.946623676124427,0.0718905942508979,209.01329565803275,-19.463595505777292,-3.764479689172223,0.1498052607905745,-1.5235275308497478,0.0768881360197746,-1.3374289584923744,0.0821219376648347,4.275647282746943,0.1371383074844769,M2,
Gaia DR3 3017363513575095680,83.78555434938839,-5.421668672464111,2.52725156881174,0.06582504,0.4174012383697888,0.059894506,-1.064751822740896,0.04535546,23.131878,0.05050004,0.8622481,2,5.079364232692835,0.0500625402193538,209.02523399514627,-19.427876462014325,-2.374150117601501,0.1635917984692816,-1.1093339806521385,0.094667127623766,-0.287316211166698,0.1037596589466102,2.636239986559632,0.1530368608332998,M2,
Gaia DR3 3017363582294583936,83.77349138995108,-5.422089591446636,2.5470343238229414,0.019807624,1.6479723789100476,0.01951405,-0.138025973034459,0.014906917,28.684483,0.23024794,1.1038474,2,10.638011330357656,0.2287616556085666,209.01987331964767,-19.438777709631985,-8.122315656748299,0.1926336334728128,-3.535632427949764,0.1039876131791184,0.5220660465590434,0.0840265037573282,8.873852672340142,0.1811892273502855,K0-K3e,1.7332906
Gaia DR3 3017363685373806336,83.75198344112776,-5.420638978412226,2.5399220583590933,0.046287157,3.880692676126332,0.039251525,-0.7299213441304714,0.030233825,24.480362,0.09548397,1.0458367,2,6.431116026542887,0.0921115229086488,209.00823210947743,-19.457218754096647,-4.21231814274305,0.1247354082618217,-4.721616108528991,0.1047442317873526,4.954893883625692,0.1239037388532335,8.036681915442093,0.117884893294098,K6e,
Gaia DR3 3017363822812730112,83.7687558910522,-5.399042205348351,2.50961018899793,0.055065237,1.7991035632236714,0.0439719,-0.0493387109282507,0.033823032,34.657627,0.11764722,0.87491363,2,16.605479357469623,0.1149591254621846,208.9958147393368,-19.43255842288356,-13.145647809474278,0.1447174724698056,-6.1965379082408845,0.0841986225816277,-1.1108964530970642,0.1067117874928821,14.575295170544775,0.135586349520538,K2,
Gaia DR3 3017363822812730880,83.77240740937683,-5.402933776988066,2.539603425955485,0.07634525,1.68537031250477,0.06715588,-0.2314618117614081,0.048543356,26.015915,0.09336113,0.7849268,2,7.966696547921098,0.0935584958625242,209.001238761922,-19.431076549187072,-5.793390636100415,0.1722226838806914,-2.519267826925841,0.1100358412788741,1.40681610226114,0.1388451266173974,6.472187960173966,0.1628209234641662,M0,
Gaia DR3 3017363925891922688,83.80501030104317,-5.415417459174205,2.452356838594611,0.048146665,1.7926670307444323,0.044028826,-0.6222906509822795,0.033242367,25.471731,0.10936261,0.9608764,2,7.419306101764024,0.1093604525586175,209.0286095490981,-19.40777419105928,-4.754535057732905,0.1447631997936584,-2.994560743722701,0.0903008149378775,1.538045209143622,0.0965318615904586,5.8256828551188695,0.1294702966404943,K1:e,
Gaia DR3 3017364127743288320,83.81515197954046,-5.382342782338436,2.511309439656208,0.026310299,1.1072892451510867,0.025988948,1.5235411526880989,0.020819172,31.875217,0.088919125,0.9978621,2,13.82628511443577,0.0876415981613598,209.00217806835596,-19.383809595287197,-12.392126415963926,0.0824538330634955,-2.1424591866929177,0.0575556698021775,0.0067890362380138,0.0619431109526205,12.575968136365836,0.081838011657191,G8-K1,
Gaia DR3 3017364269489201024,83.77008372288648,-5.377424195590449,2.4857981672129656,0.066578835,1.9480447380022188,0.05823067,0.9366169129312082,0.046693318,27.601015,0.08337038,0.8575819,2,9.557618114222196,0.0845477645904365,208.9760056343977,-19.421599611972297,-8.271198309983845,0.1305627870779656,-1.903827230971871,0.0955632639847037,2.3081106183772526,0.1502219151509018,8.795717948816655,0.1305984798308814,M4.5,
Gaia DR3 3017364269489305344,83.76542348016878,-5.37937180387753,2.688811837232832,0.23556022,0.7168643935873412,0.20164862,-0.5994232952205979,0.15780751,31.34642,0.12454858,0.77580774,2,13.30849791677565,0.1246218257647674,208.97562141342075,-19.42661846949865,-10.08058799197913,0.4901299614254863,-4.331069365365551,0.2900165196202222,-2.216341241824127,0.3342669800715232,11.193238343386255,0.4602343712389179,M5.5e,
Gaia DR3 3017364303848916992,83.78079734877059,-5.374713666828887,2.5857776408899853,0.09617374,1.312713425148155,0.08737849,-0.0138683879235272,0.0661003,26.445686,0.11370773,0.6439475,2,8.404906677298536,0.1094264156782102,208.9785596927535,-19.410860952091635,-6.436016045711574,0.2032615430689016,-2.024046179355849,0.1350867792893613,0.8227980746619741,0.1687241332809773,6.79676850779025,0.1976900716556713,M4.75,
Gaia DR3 3017364578727008256,83.71044948465811,-5.393142752479545,2.3400485179453336,0.054943155,2.518152456650556,0.047578357,-0.0160232279018218,0.03761006,25.252113,0.09227514,1.0827593,2,7.207512906673236,0.0921264149198811,208.962384199135,-19.481658112570106,-5.087495529217364,0.1424647288714677,-2.8795330194858764,0.0994492866082754,3.452996177912701,0.136862838461151,6.789514251755853,0.1342374854509823,M1e,
Gaia DR3 3017364647449510528,83.74079039259442,-5.380882613334527,2.37691928091401,0.059995938,2.875383336996417,0.05178379,1.0327749344892303,0.04201174,25.29332,0.08712887,1.0386764,2,7.248903010499308,0.0900908529553157,208.96528334906745,-19.44917279082556,-6.379752739627845,0.1282670344441893,-1.7453167155042877,0.0945348372779494,4.878886203246994,0.1761854592659996,8.218935821652432,0.1457886943365014,M3,
Gaia DR3 3017364716165925632,83.73722406486344,-5.36841402155008,2.467453761834405,0.11725523,0.4448559702973803,0.10413494,-0.899705558442871,0.080581374,29.812597,0.14879113,0.9438269,2,11.77111093843106,0.1435769687424059,208.9517876031971,-19.44669721694067,-8.01279393280021,0.3178919824989439,-3.84485828045149,0.1761835253006974,-2.3448939750800672,0.1873797653647317,9.191644551474075,0.2907108133481271,M3,
Gaia DR3 3017364750525703808,83.69404124876036,-5.390448673212845,2.4792031905177287,0.07745652,1.027492478084555,0.07119483,-1.1538870686523102,0.055844918,30.066906,0.07825309,0.8376972,2,12.01999523726174,0.0809710563824733,208.9519954918482,-19.49500718763793,-8.035685788515472,0.2080058669527199,-4.896385969117603,0.1275915982322514,-1.7227079912048495,0.1274171233172537,9.56632450177613,0.1879360254209109,M2e,
Gaia DR3 3017364922324343680,83.73682556481215,-5.360103227398817,2.4103031893035305,0.09762374,-0.7655746391625466,0.08699936,1.551199198508745,0.0710623,27.612583,0.05610012,0.91202873,2,9.571379580371373,0.0553762454941405,208.94373782367325,-19.443290016634734,-8.555611813774869,0.1687365623324112,1.8505376275273304,0.2062372614634347,-1.5558219564233724,0.1587957291183043,8.890644801080944,0.1702396343178064,K7,
Gaia DR3 3017365025403440896,83.76184950990569,-5.3689742820409885,2.655588520314221,0.14662418,0.1133855521026837,0.12691179,-1.868115842995585,0.101641335,26.19886,0.10083662,0.94685215,2,8.156937017817613,0.1020508487882077,208.9640822114033,-19.425087102018537,-4.425484940080133,0.3813106649632026,-3.1162363914143896,0.2128420263370123,-2.3665865598718234,0.2181039777797402,5.90733257464123,0.3191274731835747,G:,
Gaia DR3 3017365231561559040,83.77140262610855,-5.340117019426977,2.528599036085699,0.061912622,1.194547186199291,0.053171143,-0.4996446034378247,0.043610577,26.375605,0.061074268,0.9576333,2,8.33320027800291,0.0586700863255102,208.94136185677127,-19.40354575325596,-5.772400335067636,0.1435972541421685,-2.5274603848519064,0.0891295727454834,0.3218859362274111,0.1009591894399407,6.309696679019183,0.1362317848593725,M2.4e,
Gaia DR3 3017365334641049344,83.75559547950148,-5.33949199260731,2.416470121699534,0.058916938,3.1998896528256515,0.04860406,0.7417407198305523,0.042184222,26.863365,0.08980546,1.0623972,2,8.821925786165677,0.0905027010701256,208.9332177828808,-19.41729682541244,-7.481900281941295,0.1283916534841006,-3.1597956903948443,0.0959616680185457,4.570302855512006,0.1720690852265497,9.31937813510388,0.1371283066508537,M1e,
Gaia DR3 3017365540799183744,83.76652455022946,-5.316615819238146,2.5168526977114607,0.09153516,1.0152813548996773,0.0783369,-0.3592628432224887,0.06312045,26.58504,0.10418428,0.9041119,2,8.548375821724406,0.1078588896125567,208.9168140411124,-19.397237892515975,-6.06228616311128,0.2152422447694459,-2.245046430799249,0.1312014530181774,0.0900535984874384,0.1466253476554925,6.465265396756384,0.2069145954276217,M4,
Gaia DR3 3017366193633159936,83.87693595822117,-5.326129649222529,2.786715296296381,0.41665158,0.4537219053604595,0.34162706,0.8688612851877036,0.30200133,27.944614,0.26806656,1.0923895,2,9.908927322592248,0.2664082609718788,208.97854900898156,-19.30351723351808,-8.780203691389389,0.6942659412260642,-0.7792375910894691,0.5494290876763536,-0.3589239061393519,0.6068800399822085,8.822018729069503,0.6931173061489168,,
Gaia DR3 3017366743390014720,83.79290318464633,-5.332297527774367,2.466271967626525,0.10194129,-0.0599391230595348,0.093349345,1.7250179322889136,0.0766475,27.228846,0.12803037,0.7024967,2,9.190761804215509,0.1270432111639471,208.94424241080597,-19.3809175084991,-8.574982546154986,0.186182013163322,1.4388835001765017,0.2041946157803461,-0.1175026877188187,0.1781255908774952,8.695660887797084,0.1866969191638069,M4.5,
Gaia DR3 3017367121346097152,83.81650761063061,-5.28261603385933,2.5257933747117693,0.07280147,0.3953017970121258,0.06679652,1.2835001084084638,0.05435288,28.88086,0.06378231,0.8971911,2,10.8501411420079,0.0646647810995171,208.9085687177655,-19.337467752289225,-9.636435882237532,0.1266272913908296,-0.4046929126352836,0.1215057753630563,-0.3107387097977838,0.1253776985159361,9.649934269816509,0.1266171763847637,M3.1e,
Gaia DR3 3017367258785044224,83.86447228067772,-5.286026636369166,2.527112158212896,0.046159294,2.8969037581332686,0.04224684,1.5346916739654664,0.036192607,29.021845,0.062311567,1.0697583,2,10.986867557425263,0.0617816816966992,208.9347086700326,-19.29642874449962,-10.242535395070249,0.0826949290190962,-2.665584638979425,0.0703180661984823,3.8125960236639633,0.1284657211033653,11.249478264634682,0.088556545373007,M0,
Gaia DR3 3017367361864254592,83.87056684968631,-5.271764193119898,2.492801803469741,0.039368525,1.8442156920521835,0.036287684,1.1509421108356956,0.030436512,29.377632,0.06765777,0.98275554,2,11.34407915296054,0.0675943929002155,208.92414743072757,-19.284559460252964,-10.003999551473925,0.0849756776272458,-2.267612343275061,0.0631733318332691,1.78460902549228,0.0902981299878642,10.411863528645217,0.0842322036902349,M0.25,
Gaia DR3 3017367430583730432,83.86275416537946,-5.262402756746287,2.4093517311449286,0.09072559,2.381089269168679,0.081106514,1.0537564699844215,0.07322528,28.984873,0.11786584,0.98068804,2,10.952212050241467,0.1168306474320784,208.9115720530466,-19.287255933607653,-9.509172648842878,0.1845492439472259,-2.780505163122456,0.1432633938804975,2.855033589787081,0.2368148521871632,10.310518426658508,0.1864478140579777,M4.4,
Gaia DR3 3017368014699258240,84.04372278069697,-5.329166453021202,2.543112665518776,0.016045146,1.4000429296293413,0.013635729,-0.1351140975266901,0.01198623,25.734636,0.056122042,1.1785654,2,7.68747381370538,0.0549147210375952,209.06100232060595,-19.15679911885955,-5.633729592698604,0.0565976673312976,-2.014706226451864,0.032582146234505,1.2454820227837544,0.0325344890891549,6.111397202901264,0.0536792292729502,K3,
Gaia DR3 3017369148570628608,83.95782573986132,-5.308586950187901,2.564714626651378,0.07182518,2.3030120820144964,0.060607623,0.5314028201544849,0.05714538,28.09782,0.07520897,0.8802452,2,10.057852886969888,0.0751684151584141,209.0005924192759,-19.223757053967464,-8.42300283386171,0.1401048514413788,-3.032687786338215,0.1055232890068888,2.3516717863986774,0.1557160485870641,9.256053810322785,0.137897122464329,M1.8,
Gaia DR3 3017369212984205952,83.94264739401233,-5.30236112979884,2.532514102986435,0.029147262,2.520146554631263,0.026704539,0.6980546755267384,0.02313878,24.802744,0.05522489,1.0716712,2,6.76265258687355,0.0547486145681809,208.98746809333056,-19.23441580019249,-5.813680663665997,0.0676836882330172,-1.582066071268741,0.049123506261536,3.958872391150957,0.0718634527525359,7.209333292500833,0.0682096976243142,M2,1.1781238
Gaia DR3 3017370969636743168,84.1668936537388,-5.206441293532346,2.5213025732907326,0.035354756,1.024871474583505,0.034321476,-0.017660859056657,0.027636508,27.169823,0.07497769,1.0080082,2,9.131096225464368,0.0763634237751471,209.0039534766358,-18.991882033423764,-6.909528452603112,0.0960112293696811,-2.1031841162784985,0.0610007925305434,0.3694703138093187,0.0683563092256021,7.231975883331227,0.093495346121164,M1.8,
Gaia DR3 3017371588112037248,84.07076600126805,-5.195216881948356,2.5402603275595013,0.014668913,3.008915644176962,0.012659688,1.3618389119280647,0.011261883,25.922937,0.07349624,1.1499375,2,7.892002349750498,0.076476367870684,208.9474989094044,-19.072146482109783,-7.498372154298872,0.0680930077496777,-1.6589744345168356,0.0392514304517531,4.948910227526958,0.0471897101402445,9.136164051661185,0.0618667316958262,K6e,
Gaia DR3 3017372309666556160,83.9615520824136,-5.274779895445295,2.522607599897007,0.015792808,-0.677296254211315,0.013429036,-0.2774993436838026,0.012855908,26.984348,0.06093803,1.15542,2,8.947406027857177,0.0609404131382109,208.9704478026843,-19.20514502472125,-6.332746549279921,0.0619554485993232,-0.6310814174247525,0.0348193576576197,-2.571419324775146,0.0321632969952608,6.863974064393211,0.0585043044529885,K4.5e,0.9458375
Gaia DR3 3017395090173068800,84.21610831845966,-5.143301210974144,2.519002355142131,0.01903418,1.054794140864121,0.017083189,0.3093988360089611,0.013970685,31.11831,0.07030861,1.0817971,2,13.089228041282764,0.071634392796446,208.96791215134704,-18.91958307717804,-10.57044980602388,0.069593356117876,-3.419588001022277,0.040232258806076,-0.565818432444571,0.0399003718581634,11.12421420581696,0.0673061314836941,M0e,0.93462133
Gaia DR3 3017397529714489856,84.23837081686412,-5.101369796689001,2.613447715535059,0.024471145,1.908709063828832,0.024054322,0.3635936248286206,0.018534942,27.223677,0.057758834,1.0595068,2,9.20062286545724,0.0577453330077508,208.9390263204442,-18.880813649227864,-7.605582029410728,0.0639737160614818,-2.455897013914864,0.0429445849576703,1.993543727038488,0.0531281153035732,8.237142996249723,0.0617930372465567,,
Gaia DR3 3017400759529896320,84.206920625314,-5.069288321399179,2.547298377868844,0.029976364,2.2044222629042074,0.026963508,0.5004818094027484,0.022100214,22.162306,0.082366586,1.0995424,2,4.143393646806642,0.082997899324151,208.89379305318997,-18.89418970153774,-3.436382607183432,0.0877229916476546,-0.3418771264242366,0.0551679435903392,4.283121059442717,0.0691377970061745,5.501884350144648,0.0768803928637492,,
Gaia DR3 3209390230056434816,83.19712596222597,-5.661864903769613,2.6390181671244064,0.0270694,0.4650583749010675,0.024754327,-0.4469400186393386,0.021241987,26.399897,0.0763184,1.0798676,2,8.333348045532452,0.0779078810711228,208.97167858594685,-20.05888493196165,-5.91562861494963,0.085495363565962,-1.681233096056161,0.0507209596343483,-1.0944575550678426,0.0482034220363208,6.246522550438007,0.0825424683043747,M1.3,
Gaia DR3 3209393528591318528,83.14637110609526,-5.621435649794228,2.335051521275441,0.07764828,1.41268341936013,0.06782165,-1.809258323783164,0.059170965,34.151768,0.18362989,1.0744282,2,16.092929382494063,0.1778493974038841,208.9089847101543,-20.0856830389172,-10.340067958476034,0.2771356898504019,-8.113380665023186,0.1774217962194553,-3.283674423347801,0.1429447620066861,13.547194134580907,0.2392382735992023,,
Gaia DR3 3209394456304258944,83.08278141219665,-5.615022154947004,2.471115066353212,0.034354977,1.9981085578855828,0.030256853,-1.8633601658599268,0.025151059,27.648863,0.051802576,1.0284982,2,9.595761199633346,0.0510952233679705,208.8724354317555,-20.139237972434408,-5.332837837685651,0.1038713171791721,-5.758915632512782,0.0760752114673988,-0.2261245233833797,0.059496469178385,7.852095323257814,0.0899594856916783,M5,
Gaia DR3 3209422253332724224,83.55371949113588,-5.480055728882146,2.611806227815272,0.021123638,0.4807704493179611,0.01907235,-0.1239817695068053,0.016083859,25.227203,0.04903815,1.123646,2,7.175220425101434,0.0496710995522869,208.96975563090808,-19.660122142337872,-5.254706696253436,0.0585885937562033,-0.7918572691986583,0.035235943626187,-0.2503738008112108,0.0364851135650255,5.319931149795654,0.058132820337642,K7,
Gaia DR3 3209422867512318336,83.44989679932509,-5.460659720863042,2.620756589881569,0.39249802,0.3773164200987243,0.33073503,-1.3318200054741496,0.29596666,30.659288,0.24514325,1.0844969,2,12.617484143292872,0.2467518168638245,208.9017334206817,-19.743526294789945,-8.603264625435186,1.0430741987105328,-4.6103786664545225,0.5819753465832008,-3.2109965392511715,0.5827489655343636,10.275322498026348,0.9295535775348654,M6:,
Gaia DR3 3209424035744296192,83.61886503644806,-5.416079721027248,2.461202141065367,0.015967382,1.260277798384904,0.016850837,0.6318035401278934,0.012472755,24.405588,0.047106028,1.1274002,2,6.359635785894376,0.0475211713728795,208.94031995146287,-19.57334762492306,-5.178152784785354,0.0497822289864656,-0.1902596355233186,0.0320670089629953,1.9824039953028356,0.0367297690241601,5.54791768072332,0.0482948137023825,K5Ve,
Gaia DR3 3209424826017425280,83.62704243865315,-5.365561769175046,2.7242343481900817,0.15940902,3.416500896819266,0.14628205,-2.0932849167427534,0.10857857,27.456902,0.1875349,0.9066177,2,9.417216067555584,0.1869043662592021,208.8964219309769,-19.543226765701025,-5.733728098454679,0.4011247154049528,-6.967936444909242,0.3719547775685688,1.857575004495228,0.3109943717907372,9.212945300208212,0.3813034485636812,M4.5,
Gaia DR3 3209424830313096576,83.6297672433977,-5.365512083105762,2.624868133201768,0.058061596,0.4767327177574779,0.0565428,0.6826121428137351,0.040891446,27.342209,0.054487325,1.0363185,2,9.303170293812297,0.0550820450974395,208.8976779557417,-19.54078524435698,-7.877625982303534,0.106772718257151,-0.6484974433895161,0.0842051594657816,-0.2957759679988774,0.0974957406054537,7.909805526964119,0.1066245438912836,M1,
Gaia DR3 3209425276989699456,83.52482093736582,-5.378775418447965,2.648814066873214,0.0738745,1.385208956198816,0.06667449,-1.01636259040031,0.052810248,27.100035,0.07213358,0.9052313,2,9.06443134776007,0.0700725888092366,208.8600277566601,-19.63995644469489,-6.135645253610608,0.1729827148359268,-3.595167511037886,0.1138829784125425,-0.2024130547955493,0.1165390392059131,7.114235247398584,0.1599381408090389,M0,
Gaia DR3 3209426509643351936,83.42366599377239,-5.401156386262233,2.614053376602385,0.030377869,1.5921387438861223,0.025610028,0.3202874628285195,0.022092609,22.595757,0.05157548,1.0514785,2,4.561030904979477,0.0526181862852244,208.83280301888573,-19.73988591432497,-3.663622844814433,0.0684445002679032,-0.0984416924162587,0.0448899540349871,2.638664537402555,0.0552271334706739,4.516013026641732,0.0642287415541886,,
Gaia DR3 3209427441653024896,83.34372700391859,-5.384182587066562,2.5204330286001104,0.04687674,0.576622653193675,0.043100044,-0.1397933905990541,0.03623311,29.351734,0.08807886,1.0979759,2,11.324850404074308,0.0874869782432397,208.77842945638923,-19.80316093024973,-8.5761016770393,0.1211422907966453,-2.630049790260074,0.0757771559589892,-1.5473753605128753,0.0806150130531682,9.102804643651632,0.1170189651890659,M2.6,
Gaia DR3 3209439295762756480,83.33904726416827,-5.359621626460994,2.4698279576137825,0.020464508,1.7134297127659657,0.020839076,-1.23135998946722,0.01686922,26.753729,0.0759806,1.0909302,2,8.726040456082071,0.075010062033127,208.75291342549505,-19.79619068299867,-5.296073179857217,0.0817610542270329,-4.17888200426782,0.0508513237581045,0.2910103011799609,0.0462808476365034,6.752490868367703,0.0714600171374418,K3e,
Gaia DR3 3209440223475675648,83.36883001927964,-5.2906177280338245,2.626169271097099,0.023856118,0.4431871772270469,0.022006221,-0.4566770601094113,0.017425302,24.832882,0.06640046,1.141841,2,6.813821921913673,0.0648745519945004,208.7018278495919,-19.738487329985663,-4.704800198312597,0.0727908443052975,-0.912391942657166,0.0419940628731915,-0.466685850034219,0.0419568093561752,4.815121976200617,0.0716822751178697,M0.0,
Gaia DR3 3209442422498912000,83.45093711194768,-5.223924607447283,2.6470634705960454,0.04759055,0.58492777961872,0.043359175,-0.578364983572086,0.033810277,25.053871,0.104609415,1.082838,2,7.047734643986823,0.1004691668695253,208.67806761399527,-19.635373474356108,-4.847524894667951,0.1287383335370082,-1.3000154966199204,0.0767614919206325,-0.3836364032233081,0.0791031394090531,5.033459524596934,0.1257025461293501,M2.6,
Gaia DR3 3209442697376827136,83.39348508517226,-5.238210095924465,2.585429339656951,0.058280475,0.9103157391792696,0.047820803,0.2248241780935659,0.039480884,27.064968,0.09765161,1.0230659,2,9.054569508304544,0.0932544714548973,208.6640330504844,-19.69284266954945,-7.24235388201113,0.1298678175356465,-1.4425654154030951,0.0809060508206038,0.056222712147349,0.0935142547590544,7.384838909777247,0.1283409171830135,M2.2,
Gaia DR3 3209442766096304896,83.37816768036359,-5.231104059990703,2.7178934206667567,0.055358265,0.2313542383331104,0.043461133,-0.108905520148353,0.034438655,26.494753,0.110036135,1.1208413,2,8.486054822285421,0.1080798740463303,208.64995799464765,-19.70321405869882,-6.595604767078493,0.1314445259268503,-0.9693206488412612,0.0768361655830068,-1.075287206915073,0.0779316473284432,6.752616333032242,0.1294572614449932,M2.6,
Gaia DR3 3209443109693683072,83.41069241443407,-5.220107004367558,2.597750855151693,0.04888325,0.8154876308900191,0.038888443,0.1866838949102356,0.030820971,27.597239,0.09051289,1.1199586,2,9.59208643803266,0.089205934524522,208.6551525208386,-19.669359997573185,-7.667670776100387,0.1131403037455596,-1.6299595784915653,0.0674716363073194,-0.2958189205080019,0.0758723480476582,7.844581071791586,0.1115105626424504,M3.5,
Gaia DR3 3209443384571589888,83.3876821181687,-5.198741435247523,2.552955653935292,0.042442974,0.8066530120379534,0.034391746,0.2711380669015644,0.025933549,28.695984,0.097953096,1.0697701,2,10.693834972302453,0.0953512977827535,208.6238911993996,-19.68008860166194,-8.604186862862635,0.1094283844984469,-1.9691419489246869,0.063836697928074,-0.592806014054192,0.0694862995241824,8.846523077253101,0.1074760256076816,M2.8,
Gaia DR3 3209445343076698752,83.23711016488325,-5.213244623432033,2.4950907627345944,0.035729602,0.5626012386920467,0.031746875,-0.2059594437928295,0.024702631,26.700611,0.07012276,0.9981462,2,8.698096363325801,0.0716008765820252,208.5653255402371,-19.82029317889112,-6.319317857951926,0.0967571036280607,-1.4679462533474066,0.0565216376514511,-0.7237933392948523,0.0607174328962579,6.527826682024761,0.0947644156785397,,
Gaia DR3 3209518598040871296,83.71019499275894,-5.338990494932677,2.556768958346749,0.04126071,2.1149829300048912,0.040778894,0.4757920554610831,0.032906003,25.209959,0.08629322,1.088091,2,7.174859817939304,0.0870684226132017,208.91104454418604,-19.45737675988349,-5.948338704411261,0.1040153638540149,-1.609386882171577,0.0717542360421728,2.874974682043522,0.0955366588882125,6.799877859292345,0.1009906055098047,K6e,
Gaia DR3 3209519422674589440,83.72893569918463,-5.283841829533371,2.588406506080185,0.06779385,1.892797746243269,0.064905204,-1.4074378461561554,0.051707428,26.29312,0.18159983,1.071988,2,8.254400426773577,0.1860797547786623,208.8678627547565,-19.41576678583054,-5.001353396490315,0.2227631039076485,-4.317466678467383,0.1466506776226069,0.6760752962796506,0.1329858932273042,6.641621196854049,0.1934186194976332,M2.3,
Gaia DR3 3209519491394066688,83.71339101336058,-5.281916571966122,2.538874343802502,0.10418778,1.8673005611003384,0.09550074,-1.2327952063917418,0.08145096,27.703001,0.06791023,1.1503251,2,9.672190769140384,0.068315124306074,208.85860850365495,-19.42869442877705,-6.249760416130692,0.2594463185894016,-4.733708188565629,0.1908272477434506,0.3335669665586263,0.1860548112104031,7.847213861919815,0.2366643769849588,M3,
Gaia DR3 3209523683282080768,83.62290888893602,-5.231982940483524,2.542051331008094,0.06403315,0.2254789119639178,0.054325722,-1.3792450444407671,0.042917676,29.07581,0.085515834,1.1326234,2,11.062251999114793,0.0857423262916872,208.76809777318263,-19.486387390735924,-7.128817152216933,0.1773597546799722,-3.839223240252579,0.0948858322977797,-2.8467211498724385,0.0971120922689785,8.58274375612886,0.1566545748426544,M1.7,
Gaia DR3 3209523889440506240,83.62607410212729,-5.196720874005977,2.512633193718426,0.03178257,0.8550816563752549,0.025612293,-0.8281393621088108,0.02087837,27.92147,0.07353427,1.0536661,2,9.906880368310969,0.0749393607175393,208.73627659090204,-19.46759017421101,-6.734671818950786,0.0953348481211055,-3.2302648137547862,0.0526776441165074,-1.0175515586297337,0.0511034925630164,7.538290684924663,0.0883818214778604,K5-K6e,
Gaia DR3 3209525263830030336,83.68833100343035,-5.179888265022819,2.5375165425675594,0.03772778,0.9588175567552742,0.03137987,-2.068997254417178,0.024671221,29.943394,0.16010906,1.2819604,2,11.933856626945504,0.1672053003610257,208.7501840472148,-19.40469691227537,-7.230010263610948,0.171979351525248,-5.885750586428401,0.0973501386568155,-2.497206015449024,0.0773973285646875,9.651484148106793,0.1432582886693671,M3e,
Gaia DR3 3209526874441202304,83.68742809838913,-5.113765267097957,2.58194566795728,0.019440034,1.740331420218839,0.016307432,-1.077861984731851,0.014562459,31.09442,0.06804207,1.0357859,2,13.089258382062193,0.0664043893293433,208.68728104490796,-19.375501021518875,-9.402200610073034,0.0701605775599906,-5.77026015094529,0.0423965926339933,-0.8765657000197322,0.0378476432874558,11.066419743896216,0.0636472801992589,K7,
Gaia DR3 3209529524437650944,83.93692190123049,-5.121384032199711,2.6248196477449075,0.012400625,1.4064553183059954,0.01132952,0.1349102699831562,0.009955383,25.468323,0.05475067,1.0931245,2,7.455599646917759,0.0535536526147069,208.81389828797256,-19.15750215791012,-5.918400905791447,0.0503719359752333,-1.432867769271411,0.0291821990009851,1.4845155171860591,0.0279080795425417,6.267724120177598,0.0484828185676946,,1.3706456
Gaia DR3 3209529799315558784,83.90702354402417,-5.1088940733826655,2.5922886711347823,0.047020227,1.1654556137614491,0.044741336,0.4047982688985614,0.040196195,28.579239,0.11078876,1.0237107,2,10.564607936595548,0.1082661835567666,208.7878140489448,-19.178377200050377,-8.71894780741362,0.1253798559187724,-2.1958771044278933,0.0837666803744209,0.3236256821431524,0.0919922480471624,8.997036218016243,0.1232569586486016,,
Gaia DR3 3209529936754510208,83.93147018182891,-5.094834985561161,2.4744987702911936,0.026846323,0.4324895993184298,0.026597224,0.8273315718205869,0.020964846,27.963522,0.06129836,1.2220474,2,9.95283930209935,0.0621715117221596,208.7862434731831,-19.150299289326007,-8.382718821259108,0.0718615881845427,-0.5867269285102168,0.0503356185480416,-0.1964441678678268,0.0529494035644081,8.405522805633211,0.071763376260786,,
Gaia DR3 3209530280351892096,83.96928150859108,-5.084893602006408,2.5528010606453817,0.020477822,0.3895963564919533,0.019973036,0.4833672759276307,0.017510464,28.961657,0.10511405,1.1215324,2,10.95111920205589,0.1074065983765566,208.79495046040267,-19.112225600505894,-8.989803077932134,0.097284511789199,-1.4907808886193266,0.0566567777257314,-0.8884972976004359,0.0501778041010886,9.15578584752363,0.0960887549287184,G2IV,
Gaia DR3 3209530520870064896,83.89282791380177,-5.105889423059041,2.5792147811592807,0.0228339,1.3954953636315348,0.020287,0.7916967025788917,0.018012462,23.323088,0.80762035,0.96506596,2,5.273437257302043,0.8029166244131245,208.77818785953409,-19.18961504170639,-4.679192104870316,0.667886382886916,0.408915769193328,0.3508208456537824,2.728897726937431,0.2652698776923207,5.432212593838716,0.5911253382924956,(B9),
Gaia DR3 3209531311144041856,83.95408163446513,-5.027628084187627,2.469850232233167,0.02906436,0.2588420243450638,0.026275482,0.7190970288473417,0.023296952,27.297882,0.091553286,1.0381736,2,9.296703743549855,0.0927768520626669,208.7336747616534,-19.099730203590877,-7.712080050072174,0.0957015394244235,-0.2459288011478122,0.0613339411384391,-0.3218502135839483,0.0568151912146121,7.722709837481871,0.095619090959216,M2.8,0.7541277
Gaia DR3 3209532479375154688,83.7864333816985,-5.077982380114893,2.527705891132603,0.05193031,1.779857367795198,0.046433736,-0.1208774445236046,0.038805034,30.331282,0.15934241,1.215648,2,12.32912506317814,0.1565414223552397,208.7009204901485,-19.27138827725496,-9.631589630756045,0.1675960612155126,-4.248777898293639,0.1022020030484864,0.2998627996952994,0.110663250137927,10.53136031778217,0.1587574087280625,M3.1,
Gaia DR3 3209533166569829504,83.72103032631684,-5.057544434272469,2.577260013659774,0.018658115,0.486780112633649,0.016707633,-0.1111038622165012,0.015112408,25.369062,0.06724736,1.122362,2,7.371204518736309,0.0675215954640481,208.6502907310924,-19.32015736488433,-5.467505632358561,0.0670555633544018,-0.7458364444405277,0.0391019996592626,-0.1276536907443235,0.0366713321780616,5.519618221080958,0.0666376813039947,K5e,
Gaia DR3 3209539488761717120,83.56358679720395,-5.081013605712217,2.643211230996686,0.074983366,1.6672648060063688,0.06701774,-0.6540769443169798,0.05516357,28.401218,0.18264379,1.0944369,2,10.408736645987291,0.1852924759458216,208.5969608205657,-19.47054120016941,-7.714798292440832,0.2168315497252727,-3.881018749754759,0.1355612932302878,0.142145145056574,0.1400275430602637,8.637165302994909,0.2030421210543197,M5.1,
Gaia DR3 3209547219702787840,83.76921862059376,-4.974742163047937,2.4177018859782287,0.08020991,1.0075095034548225,0.07560096,-0.1393655913327114,0.065009266,27.632689,0.10155442,1.2568831,2,9.650531346204133,0.1015933045489201,208.5952409928368,-19.239780197440076,-7.108792888768157,0.1973074930266042,-2.3037243560062564,0.1301628144209847,0.037237261868702,0.1515401272610994,7.472848777911182,0.1919380291336858,M1.7,
Gaia DR3 3209558833294517632,83.96326028841578,-4.941043179823443,2.4562793149384263,0.10848473,1.8817445078598816,0.09124144,0.4316334064118875,0.08037077,25.62858,0.1481518,1.0126553,2,7.638091503520483,0.1462013945832401,208.65644596701645,-19.052260927680635,-6.172045174087845,0.2380779760677974,-1.565720795531945,0.1642542035562591,2.6503613258952488,0.2286592084979011,6.897103623865852,0.2334551877238988,M2.5,
Gaia DR3 3209559486129350912,83.87874261122433,-4.92165551805512,2.5295589076776874,0.01830928,1.9053930469307665,0.015843367,-1.1781429878425504,0.014098341,27.481781,0.06322548,1.0511347,2,9.497049705956943,0.0643083828469763,208.59767902643176,-19.118457704616315,-6.235673926776468,0.0697258223672837,-4.530377912415446,0.0429523495521119,0.6567308085596668,0.0378192547773816,7.735583281517498,0.0616622076429431,K7e,
Gaia DR3 3017164811196874496,83.6427359828478,-6.036022415806712,2.614799547654003,0.0355642,1.1658341611479932,0.033076376,0.6227574610181646,0.028679132,26.293215,0.10473639,1.045131,3,8.155296320554408,0.1037575887824674,209.53946360253823,-19.831654157003378,-6.743602387828353,0.1066105924027463,-1.1662169049931492,0.0676555048942983,0.9341136018027364,0.0723353076453199,6.907155945516863,0.1051670878943518,M2.8,
Gaia DR3 3017188622495554304,83.70534423908329,-6.003156377028723,2.5720811923038727,0.030497748,1.1847771053644796,0.030163096,0.4679083708856214,0.025312634,32.78794,0.2209387,1.059147,3,14.656061634362104,0.2172670779919219,209.53799403273268,-19.761262746390297,-11.909534942001171,0.188175505195886,-4.2880854261102,0.1067985146640092,-1.2855510816172853,0.093273225809406,12.7231026381073,0.1800297233863702,M3.5,
Gaia DR3 3017189962525332224,83.83883917513674,-5.943331381247834,2.568772332083592,0.047828045,0.9811358814305796,0.046472166,0.5594187465081507,0.036498807,27.294224,0.11407678,1.1028388,3,9.16652139797341,0.1169846321040933,209.54462145563508,-19.61577047552415,-7.436705623940556,0.1304579180001009,-1.523735464675326,0.0856723810464821,0.397031429793377,0.0945302770973147,7.601578405811664,0.1288731662923342,M5.5,
Gaia DR3 3017190920302427776,83.8388872047056,-5.897718391979216,2.5197193262973974,0.018032271,1.6288540626534582,0.01670219,0.4423673042799091,0.015079379,31.561018,0.12591521,1.1984317,3,13.444415149134766,0.1263753646667621,209.5013965202395,-19.595215388798543,-10.857924010934113,0.1102385913870027,-4.217487663078259,0.0618636797814283,-0.0558095933384787,0.055210847537669,11.648383180774294,0.1051710040599218,M0.7,1.3672233
Gaia DR3 3017190924598000128,83.8414740939911,-5.901448830574373,2.591586720442077,0.030422518,1.2468886932879468,0.028579764,0.2122079257062604,0.025581252,26.83005,0.070938736,1.0546662,3,8.704908163522033,0.0709000923963054,209.5061616729534,-19.594595192071136,-6.772476147134148,0.0824757963036836,-2.020366480327624,0.0544200098591273,0.6862208391266744,0.0588845916531837,7.10064876742852,0.0803751844601234,,
Gaia DR3 3017190993317478144,83.8278275913619,-5.901783064639379,2.6102428768985044,0.02060069,1.2002367039206754,0.019375816,0.5662211057468535,0.017599296,27.011337,0.047305115,1.0794784,3,8.888504972388654,0.0469288612984284,209.49999727358156,-19.606869004123805,-7.310708589186549,0.0533000128267034,-1.591772143237307,0.0359699546579111,0.8054381630859879,0.0404030415183963,7.525219549391738,0.0525150227622654,M2.8,
Gaia DR3 3017191027677223808,83.78492542282824,-5.911591539412278,2.555702715838185,0.044685014,-0.1357737262851112,0.04321281,0.8301010690935018,0.03507636,25.628082,0.22064994,1.0978369,3,7.509635044095483,0.2190041622994581,209.4889186843648,-19.64939457370903,-6.226019876387406,0.1984099563866075,0.7187442622309277,0.1218842789471395,-0.5789456119190017,0.1049282753500196,6.294052338296941,0.1969948272943068,M4.9e,0.7097248
Gaia DR3 3017191543073275008,83.87599926371885,-5.8547158711526,2.6549098275701644,0.021541316,1.0695902307488705,0.019703303,0.3513772957211141,0.017644184,26.268574,0.064955726,1.0371443,3,8.15295114467919,0.0606963786475282,209.47826526862497,-19.542898502808853,-6.552160031263164,0.0631118945979439,-1.408549470642555,0.0401278608869507,0.6852431148204587,0.0410309930361586,6.73679232372045,0.0620933789872438,K8,1.0833575
Gaia DR3 3017196559595074304,83.92439852635269,-5.874870213980547,2.6712590369517097,0.051863912,1.4998011388701793,0.047795888,0.5864040795489013,0.0397228,31.914274,0.26110736,1.1221981,3,13.79924737155767,0.2584539628544438,209.5203466772682,-19.508969047071545,-11.522750064134735,0.2329726309309133,-4.06778428146535,0.1355174348822178,-0.3787315980933794,0.1273614183876226,12.225550115411904,0.2241964780667242,M4.7e,0.68287045
Gaia DR3 3017198896057254400,84.03927424064298,-5.774066482977797,2.620917623505713,0.024194798,1.1399645656595645,0.021356102,0.361513717935584,0.018338796,27.706617,0.055344544,0.9962746,3,9.59426854059378,0.0557078925797984,209.47943066484123,-19.36154737153628,-7.719726566739184,0.0626812691338429,-2.115335484237278,0.0397467460424031,0.4290111111150487,0.0442805519243428,8.01578898234929,0.0613164501790386,K7,
Gaia DR3 3017212261995558912,83.61672252000817,-5.997902359657839,2.603354648829012,0.013781849,1.512526744611459,0.013130188,0.7742220420390479,0.011110185,27.467865,0.06474627,1.0642188,3,9.338747340738111,0.0654061342181515,209.49090286196207,-19.837633207049944,-7.905882188288104,0.0588820048643469,-1.8142042952201507,0.0351706743463223,1.189009590425747,0.0347843544648779,8.198051854313363,0.0575360483706616,K3.5e,
Gaia DR3 3017236863568210304,83.70837395880548,-5.884497091711774,2.472027767438302,0.05267935,1.2531590288912988,0.04600339,0.289701600110881,0.041599244,24.656765,0.19743428,1.1434506,3,6.53560430059439,0.2018694955513424,209.42683780694324,-19.70520944164631,-4.857848869101575,0.197884375373342,-0.9310406963611796,0.1147745976944036,1.543572876796591,0.1160041760802572,5.181520012437882,0.1898378773883993,M5.0e,
Gaia DR3 3017237653842191616,83.70128068439857,-5.866510052092854,2.636415237977277,0.018986596,1.0982163345199507,0.017303046,0.7678441589833394,0.01592195,18.462667,0.24755247,1.1845275,3,0.3421032597424026,0.2498734546546497,209.4064032157308,-19.70341544410388,-0.4718649018849508,0.2103418770894673,2.615143495769729,0.1141414723802567,3.6228126995398098,0.0906711690673017,4.4929282038604335,0.101228274067868,G2IV,1.2602841
Gaia DR3 3017238169238258816,83.78179307190784,-5.86899731539484,2.633505731207624,0.02880329,-0.3456667969039668,0.02839281,0.5948325616903037,0.023115326,27.127392,0.7426429,1.227678,3,8.992068035975267,0.7394378151338373,209.44704030842416,-19.63301389303179,-7.33042602036357,0.6129691994794136,-0.0796685490402353,0.3314952604296899,-1.577976166650851,0.2513889853289596,7.498766665275536,0.6015494644350077,B8V,
Gaia DR3 3017238856433017728,83.7844297116464,-5.833438833365229,2.578915236466347,0.034818836,0.8840048947300988,0.033384494,0.6295764550610791,0.027951688,27.491997,0.07878398,1.0266014,3,9.38264878422894,0.0781110849481172,209.4145826967596,-19.61466686281359,-7.727897093247823,0.0891352751862415,-1.373753832578558,0.0611482815818828,0.2278089442735833,0.065852783396878,7.852355696951296,0.0883930335319578,,
Gaia DR3 3017244216552060672,83.69850328460217,-5.730772040223779,2.6298094940217123,0.013662034,1.3871159687322698,0.011892674,0.651482384729918,0.010721118,27.096262,0.06434803,1.0299681,3,9.003020707160998,0.0642712915476126,209.27638010963452,-19.644741178903317,-7.592949260947586,0.0579294218052659,-1.6128177007419993,0.0338823147880248,1.0909598481218694,0.0321577344592783,7.838638453543147,0.0567219591255733,,
Gaia DR3 3017244457070230784,83.65039600076904,-5.704229611822956,2.582176592365678,0.02006444,1.2189353512799237,0.019033441,0.6720255303528045,0.015337926,26.720432,0.05125417,1.0538545,3,8.634620907116929,0.051354745212282,209.2283040265529,-19.675500788839297,-7.230464755719395,0.0545618083724803,-1.230446059066253,0.0356798284241293,1.0071776979544254,0.0409531327747029,7.403244221503757,0.0539060675009695,M1,
Gaia DR3 3017244663228789120,83.86044937568097,-5.8138283953352365,2.590526147541337,0.014060742,0.9436052524443528,0.012209241,0.9228938508826104,0.011122051,27.324608,0.04807156,1.0714207,3,9.212977730723145,0.047249574778628,209.4321339838791,-19.53830851370051,-7.908389722253117,0.045291566044636,-0.9871408538811864,0.0286800374906106,0.631141914425636,0.0284695546739162,7.994711700904848,0.0449984332028286,,
Gaia DR3 3017244938106697344,83.83127730375709,-5.796055430425434,2.5767871522514656,0.037866633,1.102631489863276,0.032804288,0.5364990227861998,0.029273344,25.765663,0.092716284,1.0030372,3,7.660109025760814,0.0913065797649241,209.4014268767483,-19.55621978188349,-6.225926006806133,0.1016052583950019,-0.9420955685697264,0.0652231521853859,1.100015402911028,0.0701340027501051,6.39216180874555,0.100158504101383,M2.3,
Gaia DR3 3017246071978064512,83.77564729562273,-5.758674689738256,2.692158450017145,0.019479819,0.297437104952185,0.018291371,1.2663245609943652,0.015735034,21.966896,0.055881243,1.0959129,3,3.864031135295447,0.0555757974636936,209.3395466198481,-19.58879614585796,-3.904541594609301,0.0541554002184976,2.446935412499272,0.0385414207410213,1.6229200799267804,0.0363405142675553,4.885366676392538,0.0489059323352908,,
Gaia DR3 3017246621733867904,83.81853032463222,-5.711021505904364,2.6496410139238,0.013985622,1.438748341150096,0.013446974,0.5721320445795686,0.0117513705,25.515549,0.053949114,0.9315398,3,7.4194884094746145,0.0525868214570569,209.31480846368737,-19.52923080666709,-6.227399099125583,0.0500527678707296,-1.0835938262267746,0.030774338562583,1.671011614600039,0.0315703297504045,6.538115549311982,0.048620317185759,K6,
Gaia DR3 3017249061275166592,83.77403803452538,-5.733384890433515,2.599834284229624,0.035279617,1.423880055217699,0.034427322,0.7552935089932964,0.028291054,22.730316,0.35226333,1.017859,3,4.63806973750334,0.3472376114614455,209.31481808762769,-19.57882925003646,-4.022318259147791,0.2962404392465398,0.4063005424176538,0.1628762428163163,2.749777593939589,0.1354135454540223,4.889314995454352,0.2556903097484276,M3.4,
Gaia DR3 3017249404872550016,83.73849412314999,-5.70080959734021,2.5891843543766173,0.03497223,1.3603318815340242,0.03125663,0.4171919233196787,0.027077619,27.624245,0.06929246,1.022953,3,9.533399005498998,0.0715493382214357,209.2670320093993,-19.595714471489156,-7.737569403554322,0.0860671482670633,-2.124098588720102,0.0567154860883743,0.7540144610038286,0.0656285471256996,8.05917569586528,0.0841979316365722,M1.9e,
Gaia DR3 3017249817189402496,83.81880354850058,-5.671688063326988,2.594750551756497,0.029796489,1.3434921951674987,0.02600661,0.394953794535632,0.022370651,26.77445,0.053934667,1.0675542,3,8.685622543974228,0.0532080323833053,209.27768864293813,-19.511254371499337,-7.0186893464396,0.0700123775858621,-1.76871675182511,0.0455467049263548,1.0288215388317994,0.0544131777355667,7.310870868013997,0.0685406294727324,M3,0.7604609
Gaia DR3 3017250195146534016,83.7019490030463,-5.699522156858621,2.598072502128643,0.017149184,1.3263194837856325,0.013840321,0.7535794850586696,0.012727168,27.988056,0.08051701,1.0112882,3,9.902740917991691,0.0797849140545628,209.2484054053564,-19.62759179818406,-8.398538449089283,0.0721160999479508,-1.8041582733323764,0.041268699458443,0.8157419726586079,0.0393165945466727,8.628781496945074,0.0708178004114528,K6,
Gaia DR3 3017251054139986560,83.735006119537,-5.634800214062697,2.5210427794036696,0.041457623,1.35986087830193,0.03414679,0.9624705541619644,0.030411405,29.100933,0.113321416,1.0743426,3,11.01970739703998,0.115921491730918,209.20284035113443,-19.569038734261607,-9.446201575790678,0.1187877891994518,-2.019895630689348,0.0746023128142305,0.772336907468631,0.0861042731619343,9.690573092856088,0.117033099363031,M5,
Gaia DR3 3017252634687945088,83.7835192274186,-5.60392764605812,2.437989640014015,0.11572118,2.1014182048830587,0.08952137,0.1046875692260427,0.07637583,27.268997,0.104485966,1.0526364,3,9.191864749951776,0.1035995907420861,209.1967250322696,-19.512022441518045,-6.958284741877313,0.2490549884772449,-3.163960590419805,0.1630010372919214,2.014868941892731,0.2356819056269094,7.904939596213003,0.2364881972420696,M4.7e,
Gaia DR3 3017252772126890112,83.81498546182654,-5.579644764178773,2.523882707034441,0.101674,1.9264458878545143,0.076858915,-0.966457298607012,0.06592606,25.510399,0.15859619,0.87898964,3,7.437959412664428,0.1552233342537781,209.18873363270544,-19.47311704669748,-4.533009331844496,0.2723604627969815,-3.607313458281965,0.1712592527374578,1.3658411748660928,0.1709447480947384,5.952008577266254,0.2352412267813701,M5,
Gaia DR3 3017252772126891392,83.81454965995339,-5.58664607162292,2.5212338557718,0.078012735,0.932980834469238,0.058644686,0.1364978435572249,0.050523147,27.90759,0.07019503,0.93100506,3,9.830852473896195,0.0680826074224619,209.1951525300989,-19.476664422325783,-7.565576387869888,0.1628129642516106,-2.176954311424595,0.0949701711726486,-0.1203113544089937,0.1141537200063112,7.873471342217754,0.1586440551312044,M2.6e,
Gaia DR3 3017252806486631552,83.79637140454048,-5.583242548397223,2.515173647935127,0.07992067,0.8331959865566123,0.060934857,-0.3067281086989582,0.05173656,29.862577,0.115487665,1.0117089,3,11.782112284426304,0.1155567508273257,209.18326833782817,-19.491272006294192,-8.71152498857146,0.1950702374623346,-3.531301483207244,0.1080998917374436,-1.2877207312053898,0.116336883301927,9.487833391949016,0.1842504519134735,M4.5,
Gaia DR3 3017252875206872320,83.8428498817141,-5.590768608509253,2.412839311410359,0.08078985,2.1080451957006363,0.06117568,0.133599305762934,0.053064007,28.37824,0.09631705,1.1023414,3,10.30009977931621,0.0969862058681758,209.21253756246244,-19.45339160051937,-7.862223827776481,0.1850984322391077,-3.642607194818652,0.115573833792991,1.7451138503080692,0.1672140155576226,8.839036884431353,0.1745441870805885,M4,
Gaia DR3 3017253184443745536,83.83311809421292,-5.564873645185036,2.4814174748120017,0.037532017,1.9197763224984208,0.028028222,0.4753117934194576,0.025003036,28.237982,0.06627219,1.1610634,3,10.16234760572894,0.0667685574985673,209.1833953972712,-19.45034546703875,-8.225552882537421,0.087922194988173,-2.869938348093939,0.0544000681371614,1.669501426580462,0.0756742929520832,8.870372109366892,0.0846162759094174,M3.5,
Gaia DR3 3017257582490287616,83.5714211635813,-5.638029145339726,2.4496199855960663,0.03920217,0.5043897289630942,0.03867119,-1.949037205164235,0.029594583,23.99681,0.08748172,1.1926372,3,5.91536865342482,0.0883430258578932,209.12789386186245,-19.7157699590176,-1.904230626481492,0.1382755081422479,-2.862808340435322,0.0817450839599725,-1.2761518221701724,0.0753543725604635,3.667469065462501,0.099568257106758,M3.2e,
Gaia DR3 3017264935474273792,83.76124760069975,-5.54026695464213,2.443008936079318,0.19423951,1.5607274280365129,0.17046137,-0.0594854386554175,0.1344729,27.209394,0.14277697,0.9615447,3,9.145782497652894,0.1426005644902482,209.12584553917208,-19.50305892837213,-6.719498325697412,0.4329637310908438,-2.77330599112571,0.2818957712876525,1.012018182799597,0.3711482023508424,7.339418551341862,0.4136341272061691,M4.6e,
Gaia DR3 3017265038553486080,83.79407823515477,-5.553784315074762,2.625260888848189,0.10614032,2.863972521495902,0.0813475,0.1281698482892032,0.06641764,25.733465,0.086513236,0.8472307,3,7.662294208157877,0.0882241039236187,209.1542933889841,-19.48000857502003,-6.122336488062001,0.2003712662909875,-3.084183674840915,0.1484049047762676,3.4668185121476096,0.2280156527799236,7.682058552847663,0.199095633066328,M5,
Gaia DR3 3017265107272954880,83.82368809705709,-5.534006991779806,2.38835419565865,0.07361985,1.8559203638449,0.05494148,1.0661275782162276,0.04817098,27.674006,0.077942766,0.9677491,3,9.608730167806376,0.0742397523275434,209.1496937779135,-19.44478222300841,-8.248758025246826,0.1416092745291493,-1.7233142203529894,0.0965304201989549,2.3860307971752173,0.1626772066703924,8.75813700659069,0.1418215890159487,M4,
Gaia DR3 3017265382150860800,83.80617587515462,-5.5133746997130055,2.5456763311000152,0.06353036,0.912894942071208,0.056585584,0.3941264946160287,0.044010945,26.45412,0.111603245,1.0160955,3,8.38326531744123,0.1127704089914942,209.12182263529328,-19.45101438301373,-6.68667872772552,0.1500327827610302,-1.140130300631796,0.0968706124254534,0.5348542761312469,0.1104525715042847,6.804236812966728,0.1485853119189463,M3.5,
Gaia DR3 3017265485230074240,83.80752569872162,-5.50679934227934,2.497206841523964,0.06283453,-0.1590786975898779,0.055214636,-0.1123965280444562,0.042608067,24.838633,0.12567815,1.0819921,3,6.781508277716086,0.1264221074549517,209.11624522160932,-19.446845234764677,-4.636358621942304,0.171853023796976,-0.0217187087733634,0.0994595600925417,-1.0173674801415498,0.1046857353240418,4.746717767386123,0.1693510791023984,M2.5,
Gaia DR3 3017265760107995648,83.73325146818131,-5.520288376123767,2.49671741724735,0.03727001,2.037963816496374,0.03282513,0.8609362624577788,0.027455367,31.026112,0.16224946,1.3800001,3,12.968070841715022,0.1688907317387093,209.09358123025936,-19.51889500975447,-11.026508239304912,0.1562095428671842,-3.65242805160986,0.0902504391084087,1.181065593381164,0.1003103906383347,11.675574099782612,0.1505451630358106,M2,
Gaia DR3 3017266309863795840,83.78270704668793,-5.48819229637723,2.4280135160152647,0.081165366,1.527675226157338,0.07294721,1.1806662229899592,0.05540829,28.10642,0.08234205,0.992796,3,10.04305742729106,0.0840860403891198,209.0868026820189,-19.46047690160912,-8.777404126642733,0.1506046515690308,-1.3834056707125626,0.118829116979643,1.7274871563122431,0.176398765123497,9.052118333704454,0.1509602178287809,M5,
Gaia DR3 3017266344223542912,83.7413631268965,-5.496124657720683,2.366336524644455,0.09442994,2.027295414485504,0.08213142,-1.8775748235912435,0.067139044,25.479496,0.11464222,0.97726166,3,7.4122545764251395,0.1138879074037139,209.0745821444776,-19.50077394292759,-3.1809739545722744,0.3007306398532776,-5.144478678920507,0.2202500045957347,0.9092108779357346,0.17120143176799,6.116446729768152,0.2437752444013367,M3,
Gaia DR3 3017266412943302400,83.73323537788559,-5.490655546518459,2.5873132731398094,0.04965587,0.6827559847689273,0.04723931,1.649946596165363,0.038634595,26.490751,0.09623844,1.1985142,3,8.429935555672087,0.0941179829129265,209.06552769130175,-19.505519564502915,-8.050270037380532,0.1038226871522538,0.7416569333238385,0.0908995525736051,1.0945346092060309,0.0951391391162452,8.158119188406348,0.1035724576675543,M1.5,
Gaia DR3 3017266550381965952,83.75620448160332,-5.472423875048589,2.4275686030350943,0.066649646,2.7668081507277527,0.057521682,0.6590415159836246,0.044061877,24.801016,0.07884853,0.95449,3,6.7449010775930365,0.0754257675516286,209.059237550058,-19.4768839504483,-5.599897654732934,0.1353233199592909,-1.9554108989115944,0.098576423830941,4.421930397765597,0.1735931295978142,7.398375089825405,0.1481055331666157,M2.5,
Gaia DR3 3017266550381966848,83.74544310162912,-5.4675838560387495,2.5003262301088167,0.058733333,1.2041400823896944,0.05042093,0.9280190917001778,0.04069718,27.816914,0.073495716,0.9900891,3,9.758084800862646,0.0754156559983369,209.04952190039813,-19.48425177274756,-8.356659533111682,0.116095694649302,-1.2762410334548804,0.0848311224593955,0.9917036805922096,0.1094749592825981,8.511523125617439,0.1153980144346805,M3,
Gaia DR3 3017266619101473408,83.58848068375038,-5.592996045640769,2.4059815632215,0.053518865,1.422597692967261,0.05277883,0.3910051620908221,0.041018065,27.318985,0.13914585,1.1083407,3,9.251559958606528,0.13823733335668,209.09335483686488,-19.68029026721353,-7.208579218445033,0.1583792023221016,-2.029688367163516,0.1008360156044213,1.081283375837014,0.1215660700377497,7.566533086906975,0.1542732007207559,M4.4e,
Gaia DR3 3017266928339118208,83.57502947467863,-5.559271733277248,2.519077209921504,0.018205643,0.9335547972287542,0.0176901,-0.730488940384924,0.013486056,23.086885,0.055877134,1.0228909,3,5.024309523892308,0.054379834996297,209.0549783601241,-19.677002790094296,-2.685218815399927,0.0623505333429993,-1.1617859322075503,0.0364340308153419,0.7166739486276779,0.0357585947543033,3.012269607371614,0.0579575903351416,M1,1.207593
Gaia DR3 3017266928339118336,83.57720192196432,-5.566735788600642,2.5316416946565736,0.018627085,1.0672954913335058,0.018357174,0.5187539575427538,0.01384255,24.662033,0.052779295,1.0212055,3,6.597384841516402,0.0536768207215781,209.0630877737133,-19.678445462046277,-5.3230808585913865,0.0561841534503205,-0.3059066420561294,0.0354550659609477,1.3869616657389656,0.0388138872630578,5.509304072474624,0.0551925772965895,M0,
Gaia DR3 3017267478094926720,83.61543341601508,-5.532043093011271,2.496284436872904,0.018303966,1.3548776056556595,0.017082892,-1.6775462237132692,0.012827889,33.61689,0.1327963,1.2585617,3,15.556383046235732,0.130172814743613,209.0484771326692,-19.62882451407369,-10.466752551411894,0.1202392735428227,-7.525077763582459,0.0666300503923523,-2.8871440816598444,0.0535393923597034,13.210424113884992,0.1032144744316927,G8,1.550228
Gaia DR3 3017268337088387456,83.57263900734102,-5.509775654828004,2.6048588139415734,0.052685067,0.8834991620932986,0.0496015,0.8700031749701191,0.037743293,25.98261,0.34007874,1.0446811,3,7.928804917735276,0.3504064588259049,209.00694663694375,-19.656759573321903,-6.897166339340408,0.301653602001533,-0.2359701626356241,0.1687924299795752,0.8832877121361218,0.1483828306354865,6.95749830130021,0.2996852561955481,M2.8e,
Gaia DR3 3017268921203929984,83.6808673549776,-5.501944033760567,2.57857437207066,0.051492505,1.8713956433355488,0.047548957,-1.314004922329813,0.03789773,24.685585,0.061468266,1.0801182,3,6.626505535844848,0.0618036932029427,209.05121651522023,-19.55712152905453,-3.654267192086232,0.1326379542230021,-3.53906472576972,0.0950209879706944,1.1994507125772431,0.0912285959328806,5.226598306379337,0.1147958775150178,M0,
Gaia DR3 3017268989923400960,83.71191070298637,-5.490294842853129,2.699397201615392,0.084550016,-0.1676650390396531,0.072107404,1.1017958022739045,0.06207185,18.956545,0.2001209,1.0058361,3,0.8861076960669662,0.2066708877862817,209.0550084029753,-19.524291925471285,-1.2861147606168464,0.2157767226285221,4.098643909170505,0.1504717847171858,1.844826900477136,0.1376137482015702,4.675078540985283,0.1545155533563766,M4.5,
Gaia DR3 3017269367880519168,83.72579031036778,-5.48175168892071,2.47109191028389,0.09336374,0.6405801118375224,0.08212021,0.3270031049253393,0.06657065,27.183403,0.112505965,0.9160015,3,9.127370999023656,0.1149916595982058,209.0535480614924,-19.50810632555112,-7.09353063977235,0.2094795670309606,-1.2372323334084854,0.1359374556720846,-0.178104448696037,0.1568504424490724,7.202821806685617,0.2076545006855938,M0,
Gaia DR3 3017269608398678528,83.73650099710784,-5.443676621505249,2.396986487192436,0.10113244,0.528367091650801,0.08086078,-0.6625889148361275,0.064394146,31.50591,0.22352932,0.93074054,3,13.454651948177156,0.2230444228295401,209.02263339832365,-19.4813834700884,-9.48969273863716,0.3119509982479723,-4.396212344305184,0.1619537741870827,-2.58802280400154,0.1633094524109568,10.77398780786372,0.2853102611432898,M5.5,
Gaia DR3 3017269986356093824,83.61474900418057,-5.474566005700924,2.396010438482896,0.116012335,1.5264171802404565,0.10560054,0.7959297995360463,0.07819142,28.48854,0.113626264,1.147832,3,10.436680246982084,0.1090371447814567,208.99372019466531,-19.603453547418027,-8.659620408437817,0.2294730161866205,-2.0420555737072448,0.1655465717751608,1.2495079876374984,0.2485770430753409,8.984446938766542,0.2270021684055625,M4.2e,
Gaia DR3 3017270329953200128,83.63294379540991,-5.4435533377472725,2.6716928416379164,0.059198312,0.6796410988083285,0.054966792,0.4602328794078893,0.041883696,27.14442,0.16128327,1.1375858,3,9.09653526142249,0.1663140591365961,208.9730535405508,-19.573275141095163,-7.556135151633297,0.1690468803124196,-1.0876946721007812,0.1042164040084813,-0.1330272210688754,0.1089125664650602,7.63517873864195,0.1679650053030784,M3.5,
Gaia DR3 3017270669252519680,83.68827488716055,-5.417798943070912,2.5742971288339804,0.015505898,1.899981141834464,0.014139561,-0.972817116428552,0.011383958,29.729422,0.079440475,1.1565315,3,11.682706657390169,0.0818073583678989,208.9751165547428,-19.51250000917165,-8.232380104779136,0.0771745546332176,-5.313251730169753,0.0443692194425524,-0.1531433289563795,0.0387529910656477,9.7992948224308,0.0691563892648324,K2,1.3934422
Gaia DR3 3017341385903759744,84.03043224040418,-5.672879938096955,2.521106145312752,0.0214338,4.54025396035291,0.020527065,-4.922717706666194,0.016242865,25.06786,0.076199554,1.0927376,3,6.96551035154324,0.0746337186318356,209.37948904263925,-19.323817248952352,-0.2096319837994755,0.1024406575704274,-11.454111643671666,0.1003585686782066,2.5604302508147168,0.0507202272812129,11.738672079226578,0.0985656644301615,M1,
Gaia DR3 3017343275689348736,84.05063167176836,-5.5582656560284365,2.355298645749348,0.20714259,-0.5396706844157593,0.18355043,-0.3338083237232088,0.15134236,27.415398,0.08008881,1.2372752,3,9.335014195708617,0.0783630033678305,209.2807163307723,-19.254181935417314,-6.154410997151043,0.5408810347634556,-1.1020481937741806,0.307666104622299,-2.6423698714614527,0.3563989946820255,6.787739202478381,0.5121039563680689,M3.5,
Gaia DR3 3017346677303137792,83.95067334908103,-5.532147512086307,2.608176061627399,0.044173,1.058907334621129,0.03745136,0.7905327254499791,0.03052772,26.55642,0.06795079,1.0041946,3,8.481127869439947,0.06802048824943,209.20844161303148,-19.33116962248076,-7.266301501315624,0.0906942412496692,-0.8594532669370096,0.0635886020376177,1.041900740834885,0.0765323531559527,7.390761434373503,0.0901211888740689,M1,
Gaia DR3 3017347055260405632,83.92010987400774,-5.533861299084432,2.5193537423004706,0.063714564,1.0621787532235376,0.051119283,-0.7313869269943559,0.040345207,28.26998,0.10259109,1.0741392,3,10.192396623877594,0.1006213366192629,209.19550450441284,-19.35908692374418,-6.983444588681739,0.1660808564979087,-3.6456418887814266,0.0934305135637148,-0.6737104205363877,0.0964667714416997,7.9065219177060015,0.15310698004457,M3.6e,
Gaia DR3 3017356435467423616,84.12393954302176,-5.335258067306432,2.524863023842071,0.0224787,1.4610276354692633,0.020071113,0.1902691579432083,0.016853396,29.098894,0.07632892,0.99273086,3,11.043150172642362,0.0749575275182577,209.104991615608,-19.08832379947436,-8.733329737112468,0.0766562138451301,-3.147399556216129,0.0453627098779545,0.5496885247482073,0.0481169698543618,9.299426312297026,0.0736636903135423,M1,1.0785271
Gaia DR3 3017359081168862208,83.84601454442287,-5.494878488038292,2.3853349708366047,0.07426421,1.4273983448984393,0.062401127,0.654149330794913,0.0490386,27.13167,0.119366325,0.8697039,3,9.061775334959776,0.1189820467589568,209.1233218401168,-19.40728077194805,-7.302201521177104,0.1753222133439749,-1.601414527683005,0.109765983068854,1.527029915299326,0.1497894404667496,7.630104580382531,0.1719945754473118,M4,
Gaia DR3 3017359149888300928,83.88246218907025,-5.492820897020734,2.4068813613309765,0.070406035,1.300550047719614,0.056261145,0.3505087894205916,0.046599355,28.520641,0.118453845,0.89295185,3,10.455808495981646,0.1161704014111084,209.1387522629405,-19.37398459455692,-8.158693687468158,0.1724806473940763,-2.5207235777506014,0.1021910470940328,0.588236081538577,0.1299922393443405,8.559459780207185,0.167375216761142,M4,
Gaia DR3 3017359252967565312,83.82267074002594,-5.507065872840722,2.6721998629471093,0.07504003,1.3066410018880856,0.055529818,0.6759195912202794,0.046554815,26.963491,0.08688437,0.98896456,3,8.892817707319418,0.0876857329488543,209.1237195725003,-19.43351657009109,-7.626394740617216,0.1389988391941838,-1.39735240170387,0.0887113774287739,1.0913284114287531,0.1187440823755546,7.829782128249362,0.1373118382758086,M2.3e,
Gaia DR3 3017359424766205568,83.8648060330759,-5.475280883553227,2.3674211494487216,0.07562082,2.059107160485463,0.061577994,1.361450501406843,0.050034735,29.728502,0.13271555,0.93702227,3,11.66371078024106,0.1326375775357446,209.11374723780347,-19.38173873548854,-10.286542302191457,0.1645819059459073,-2.403720061754456,0.1160972367212577,2.366552044325381,0.1898802197093298,10.825497274885612,0.1638438450545528,M4.5,
Gaia DR3 3017359459125971840,83.84138433449473,-5.474283406617537,2.5297355301657984,0.09967998,0.4680499380681383,0.090793505,-1.781364822255276,0.0697042,28.551872,0.13990088,0.8655134,3,10.491169717162084,0.1348873199982084,209.1016345679812,-19.40208658834531,-6.141044679165349,0.2920296399608639,-4.541054065081056,0.1696074675962255,-2.5701623039603536,0.1636084472031167,8.058494651123931,0.247756474283991,M3.5,
Gaia DR3 3017359734003412992,83.90656231613612,-5.4545803205314245,2.5355942917852143,0.05439941,0.6514794414882035,0.042746864,1.1320204459878136,0.0391305,28.547462,0.10806724,0.8451858,3,10.488861908359649,0.1075909636688457,209.11408403713097,-19.33530399437164,-9.167273630741407,0.1254712709496845,-0.8159206455777621,0.0902819004651981,0.0747345320992263,0.0920805701057209,9.20381538119137,0.1252313644005537,M3.5,
Gaia DR3 3017359871442791168,83.85919293905766,-5.460210772927232,2.5372017724923888,0.025574733,2.300048260629592,0.022445535,-1.0402598386843114,0.018927839,31.644552,0.13443911,1.2111193,3,13.58366958133332,0.1356537328819789,209.09681944156267,-19.379912801607546,-9.676206755341225,0.1270663151892593,-6.744118821211998,0.074435710870517,-0.1130347782791689,0.0651410477678448,11.79512156392793,0.1125952014557945,G6,
Gaia DR3 3017359871442793472,83.85960678240005,-5.4622259995844,2.4855721044062,0.061398186,1.9693973781573328,0.055988915,0.5235820692484696,0.04501516,25.13629,0.07235136,0.97277945,3,7.073649964835735,0.0728903385866912,209.09892246247875,-19.38045608714084,-5.737305353755887,0.1288250115378269,-1.4553788710657898,0.0910536605260799,2.845693148445952,0.1328596031495247,6.567554329862292,0.1280088380848194,M3.5,
Gaia DR3 3017360111961014272,83.81542005453574,-5.47099255865954,2.5725085958881326,0.11063762,3.0527318903296448,0.09797345,-0.1329526285891573,0.07783263,27.351551,0.10361968,0.8555506,3,9.288613336167824,0.1031290958681096,209.08613756020787,-19.42365543610201,-7.162929861778315,0.2289127306471876,-4.347328571654145,0.1880486489595872,3.1330279854511343,0.2631152748851127,8.945540468428723,0.2245911601960141,M4.5,
Gaia DR3 3017360421198665600,83.77438768531124,-5.450461987818262,2.3169044527452507,0.07480437,1.190046962180767,0.06758711,-1.5590483661822974,0.048454046,24.909588,0.0943613,0.91836876,3,6.855737626840122,0.0948896191745625,209.0471383547913,-19.450810560742045,-2.8477034694523384,0.2392367025677612,-3.590923985638227,0.1471224612459928,-0.0075267639705929,0.1305005886701688,4.583034668507176,0.1881102473555824,M3.5,
Gaia DR3 3017360455558399104,83.78104639720125,-5.4444906315869845,2.3676079406500694,0.10293456,2.447805979956407,0.094663985,1.1317011835797286,0.069843054,23.529448,0.19454253,0.9071982,3,5.4726658363831095,0.1939383231072408,209.04466793376577,-19.44219839364319,-4.926088836736643,0.238692321913882,-0.399904219861753,0.1681762587756737,4.856757434105409,0.2883325654534797,6.929240029485396,0.2640661552800414,M5,
Gaia DR3 3017360799155292416,83.87326066565748,-5.415809060695754,2.4474568269856904,0.04886005,1.03809596169653,0.042400576,1.2669343578509054,0.03719089,30.517439,0.09077177,0.97387767,3,12.466377834927345,0.0893340809929935,209.06154916031164,-19.347349025865253,-10.882127562930949,0.10767672024108,-1.817705271765817,0.0827089703229657,0.2274860805383625,0.0980980622069557,11.035239130519347,0.10707224645818,M1,
Gaia DR3 3017361245831857024,83.92756825279646,-5.435620217816956,2.430307615917209,0.0796917,1.0205416725526446,0.064896055,1.2320331820544217,0.055421002,33.3849,0.25386763,0.85234547,3,15.32938951898141,0.2575659789605263,209.1061768264528,-19.308081163040487,-13.19801051432963,0.2537196007877695,-3.124110886323677,0.1627524211419163,-0.7391186036320985,0.1705324846283903,13.582851198354366,0.2495294192760529,M5.5,
Gaia DR3 3017363101256706048,83.91256415255225,-5.350505440021661,2.4526355473192027,0.096914105,3.220334843399172,0.088827565,0.2220742128515552,0.075403355,31.60356,0.13349447,0.9497831,3,13.556787228459548,0.1355609388677911,209.01858709670927,-19.28291359803545,-10.919860987354316,0.2200368335301279,-6.001375819235818,0.1782985232408881,2.586128638333875,0.2745030983697515,12.725876670817684,0.2140819344340001,M2.1,
Gaia DR3 3017363582294577280,83.76922606325176,-5.411800678726358,2.431381009677442,0.07481682,1.6572991927092426,0.06531984,-1.006054949312338,0.047418505,26.342808,0.07844146,0.6892816,3,8.293966082573958,0.0780099200555786,209.0081055922544,-19.43791174861448,-5.018801453140458,0.1997238010464981,-3.782981550288071,0.128328644205784,0.7139880237621954,0.1318876603747405,6.325274407797701,0.1767069073349217,M2,
Gaia DR3 3017363582294579456,83.77370773917853,-5.418447672113177,2.503585202314756,0.04986303,0.4728323799757175,0.04419666,-0.3077439250466604,0.032752708,30.397009,0.16014671,1.1815379,3,12.338937891879352,0.1625920190701166,209.01653205280053,-19.43693861468609,-9.16917239592594,0.1725137451267659,-3.334575019680898,0.0963457407733905,-2.008539202910061,0.0937653316498517,9.96129222127916,0.1631369084916558,M2,
Gaia DR3 3017364269492326400,83.7673804475231,-5.373439622333019,2.4993987939587856,0.10327958,1.5682831864062985,0.089374326,-0.1089733203029123,0.07200014,22.227942,0.12869899,0.9752535,3,4.18122407914356,0.1227303899603903,208.9709466303252,-19.42219690353048,-2.6802019256428204,0.234406498283036,-0.5802263701169466,0.1539282372401067,2.6226871229370605,0.1877339098207694,3.7945530366063465,0.211668342625716,M5,
Gaia DR3 3017364475647793280,83.71914362087497,-5.401048448733251,2.3944322656370027,0.053675015,0.5000157308588625,0.046951566,-0.4650909846608715,0.037493855,24.788513,0.104897924,1.377293,3,6.7365212642981085,0.1075678256904419,208.9740162510381,-19.47751553407626,-4.102173507710984,0.1595398777291755,-1.118069422821037,0.0875089826056923,-0.2241356250158972,0.0922537586686983,4.257715760829329,0.1554956768611697,M1.5,
Gaia DR3 3017364613086728064,83.73755263641536,-5.383341967223197,2.443312244329391,0.07028674,0.7385526885394568,0.061849315,0.5228161879640153,0.049121395,34.294216,0.2000989,0.9191088,3,16.2365626491588,0.1972363706445199,208.9660625634982,-19.45316019752504,-13.221335974513968,0.2103597605174774,-4.139808290073404,0.1298365597901819,-2.179374714212054,0.1350687921763406,14.024671538916143,0.2030673457608971,M4,
Gaia DR3 3017364613086735360,83.73322514474158,-5.386955250092924,2.5160588854249792,0.018786827,1.4534627974026366,0.01690671,0.1835920044292736,0.013965716,28.357376,0.03718728,1.1668823,3,10.314093814442913,0.0366223199331914,208.96741265199648,-19.458637197798524,-8.121268627120774,0.0471899102086743,-2.748993894294699,0.0304573804096705,0.6028854492253437,0.0356464280700218,8.595082455079377,0.0457086402926848,K5Ve,1.770286
Gaia DR3 3017365918755641216,83.80433856736188,-5.341724901452801,2.420310875242121,0.08788509,0.1059057038225772,0.079108424,1.6524050453418702,0.06581287,30.495293,0.071591794,0.540861,3,12.454359246245884,0.0736845437775089,208.95861653330087,-19.375031682335518,-11.177613392074267,0.1504597932635175,-0.2156635672398579,0.1693752957680923,-0.9607256054264256,0.15555719157894,11.220897718357236,0.1505052133525022,K6,
Gaia DR3 3017366090553946880,83.84748673070993,-5.314061401973309,2.543750024028808,0.04439842,1.313965630018896,0.04042232,0.8793698863549804,0.033979297,27.038712,0.07483636,1.1839877,3,8.998139277115428,0.0746740097658047,208.9530822871235,-19.32420142264992,-7.778206904526525,0.0963909977053285,-1.091384344809086,0.0702547184703978,1.4134565267369457,0.0878384863805781,7.980569014217829,0.0957096786200223,M0.5,
Gaia DR3 3017366399791588480,83.8681546021849,-5.306403815359924,2.5129489671717686,0.05698211,1.283572803921351,0.0520788,-0.2198800005525548,0.04326706,34.01325,0.14026147,0.9085968,3,15.970024598061926,0.1418427409565028,208.95571847692872,-19.302385110133372,-12.418953473993978,0.1681789110758866,-5.60952914888955,0.1029019791930871,-1.7812859235378955,0.1092037453162811,13.743005573849665,0.1583072463781959,M4,
Gaia DR3 3017366537230536832,83.8867112699124,-5.294009900548112,2.4185605479136782,0.12277637,1.2058599266956476,0.10380737,-0.5321695273691172,0.09026893,36.176575,0.18594702,0.96530396,3,18.13902358646533,0.1871794156303365,208.9528725101345,-19.280298797494712,-13.70394677163255,0.3330737740949655,-6.950838067969698,0.1968831858148379,-2.8016960895712675,0.2117373441112322,15.61927680608785,0.3074372058812276,M0-M3,
Gaia DR3 3017366709032962304,83.80745992741649,-5.323731221820303,2.481118016698335,0.09621325,0.8123309469202964,0.09050145,0.7261348331379983,0.07054161,21.31393,0.21136986,0.9505788,3,3.270690403833572,0.1972855893299358,208.9431000318584,-19.36411596620553,-2.6909859145946955,0.2433797417149205,1.7453615593921938,0.1648095838260034,2.4324522506649764,0.1841903671451388,4.025483339589932,0.2096757092859336,M1,
Gaia DR3 3017366777742026624,83.80422096245917,-5.31781013709982,2.371165649764208,0.069261536,1.868529300592889,0.061877705,-0.0439225012486934,0.051021494,30.439774,0.08448018,1.1928481,3,12.405413356943576,0.0825845719357181,208.9359563428825,-19.364311212453305,-9.405343891087533,0.1683726434738605,-4.4596977758255605,0.1120576882489559,0.6106906500289853,0.146130253753469,10.427000576932652,0.1594879195345551,K6,
Gaia DR3 3017366846468192384,83.82726469978422,-5.305715372767797,2.348297265987122,0.06123183,1.1686978282379523,0.05803079,0.4560589090697707,0.046877325,30.801857,0.08061138,1.117122,3,12.767630940774866,0.0801536802993527,208.9355358307297,-19.338376893897063,-10.140449613374328,0.1440110974700344,-3.144406869553478,0.0988127342032806,-0.2227065594182322,0.126483488474897,10.619115364957976,0.140622904609467,M2.5,
Gaia DR3 3017367086986361216,83.80630690767974,-5.28812032054463,2.4243216581171683,0.08120868,1.121658675795855,0.07524028,0.7933385491234082,0.061205532,23.830954,0.084373355,0.9532754,3,5.795313406193598,0.0827910316921488,208.90889488513352,-19.34901651217585,-4.815606935040163,0.1670768817115432,0.439886859965668,0.1244109060159551,2.2127436109692877,0.158670868780154,5.317875975449481,0.1653949895247531,M3,
Gaia DR3 3017367361864255744,83.87275041089488,-5.27593440785657,2.5444784228090587,0.037144717,0.6057972861822941,0.03353199,1.0473467287369704,0.029015746,27.124016,0.061376248,0.98830956,3,9.08862695322837,0.0622238605535341,208.92912973484783,-19.284509336687226,-7.967399598111515,0.0813251616029037,-0.1868469197103479,0.0620255860847515,0.426161566048453,0.0669570524100532,7.980976244029903,0.081278477017216,M0,
Gaia DR3 3017367361864258688,83.86637916815695,-5.2825636237829885,2.4715540924333443,0.072295696,0.7708169306230103,0.06739888,0.1103347773731377,0.05661693,29.335634,0.08080984,1.3842442,3,11.297754649309445,0.0775494486149791,208.932348201816,-19.29316770614239,-8.7379221826076,0.1644417611760291,-2.5770817487805573,0.1105623734276494,-0.7570830563909929,0.1290482287104653,9.141433649241138,0.1605997087268514,M3.5,
Gaia DR3 3017367391918079744,83.88714874847099,-5.268110445377762,2.425742113486177,0.05666726,0.3629711112954045,0.04976701,0.4915120957586937,0.044774532,29.36333,0.06802804,0.9473137,3,11.328102544078272,0.0668693093372986,208.92861797037085,-19.268183195936512,-9.044528154950353,0.1255112918316217,-1.6230915020357486,0.0891848436539762,-1.0815594720433683,0.0960243421750818,9.252442189024311,0.1241926663001328,K:,
Gaia DR3 3017367391918532992,83.88040639688062,-5.259163108891023,2.636254907709336,0.03739718,1.621924734343677,0.034808747,1.1544052839383834,0.029533125,28.549763,0.0692072,1.3162045,3,10.515815598460517,0.0679962979896437,208.91694630922075,-19.27011700703865,-9.487069515004151,0.0791259239043431,-1.7049698114850855,0.0593397800301621,1.5205200076919532,0.0773205987762133,9.758247339270929,0.0785520109183226,K1IV,2.0421515
Gaia DR3 3017367499303215872,83.82874487135196,-5.270538645190841,2.8096685511578965,0.0128817605,1.3177359426296975,0.01201567,-1.2475271620919528,0.010551833,23.929834,0.070852615,1.0522343,3,5.898663837431587,0.0715080986005832,208.9030059095589,-19.32113395807327,-3.592115506852097,0.0657059117872444,-2.3390154926773903,0.0368541483814907,0.6531518101045055,0.0303490099846642,4.335999835861959,0.0581303238287732,K3-K4,
Gaia DR3 3017367636742163200,83.84445878214014,-5.252370990902239,2.49727520914038,0.1329631,0.8069310372709906,0.11929478,-2.2232256253121414,0.10742649,24.591097,0.14155163,0.9925323,3,6.561815517703902,0.137591034940391,208.89335323692524,-19.298954493262205,-2.420290778758944,0.4102254869880221,-3.710652476098602,0.2681395649525034,-1.0429397798383455,0.2189979935644382,4.551315484175044,0.312887601851343,M2.5,
Gaia DR3 3017367739821374720,83.8413915181864,-5.241004599253984,2.4721028993759675,0.02574282,1.283683459666796,0.024299657,-0.7503564158630711,0.021536717,32.1391,0.07282783,1.3894625,3,14.110323535939196,0.0720203038997022,208.8811507455883,-19.296528441382076,-10.253232087702552,0.0861175476472878,-5.501413316641333,0.0522543831034044,-1.564478436028189,0.0515245004807671,11.740609417811712,0.0793905347251933,M2-3,
Gaia DR3 3017369797097850496,84.01150736537106,-5.257515155033852,2.411393521255811,0.08496963,2.1635295392391174,0.07739958,0.7736658583397177,0.06510144,29.076584,0.11629747,1.0712794,3,11.04361697254398,0.120656841224499,208.9779956829272,-19.152974560301136,-9.250412196781264,0.188168490123356,-3.0229944737080814,0.1353226613227483,2.2917753974883937,0.2102026475804148,9.998042601977762,0.1852180832782659,M6,
Gaia DR3 3209425139550744832,83.5721336513991,-5.379984326403345,2.6826001889302216,0.13446346,1.629767972589118,0.13031626,0.4179877318848673,0.0987985,23.19339,0.19839923,1.0420353,3,5.159559065746992,0.1934804014906692,208.88380878229637,-19.598501630803344,-4.35946083963001,0.2772821700625701,-0.2819924143333594,0.1983815279285246,2.55306877049598,0.2593929090144599,5.059899078132983,0.2726253630355616,M2.5,
Gaia DR3 3209518559385414400,83.69457861694818,-5.356861540917132,2.738403517376592,0.109317824,2.2081854248443094,0.10166,0.6635631864710382,0.07936215,24.165903,0.10527634,0.94749266,3,6.128498102937973,0.106204709196892,208.9204812559937,-19.479330513118143,-5.529010942564538,0.1879030697744292,-0.9510934503001351,0.147759341268954,3.2444169902965614,0.2213895417845525,6.480801058598174,0.1960925709460471,M3,
Gaia DR3 3209519044717468928,83.70540889364716,-5.315397584182959,2.5861671376928745,0.0568262,0.5131473392769971,0.056029037,0.5124525698263606,0.045047663,22.457592,0.09992968,1.141365,3,4.419442037814372,0.1042231048515634,208.8864463634951,-19.450943946068637,-3.582868278542806,0.1348783623338976,1.2486223724255865,0.0955595724245912,1.3148605732892955,0.1035295509937155,4.015577325553656,0.1285100048963609,M3,
Gaia DR3 3209519044717469056,83.70321999635037,-5.31869600283541,2.512906610635831,0.08528131,2.394040205758925,0.075760596,0.1252127281617738,0.062307622,24.825205,0.117304765,1.0413922,3,6.796770459650786,0.1187587942121975,208.88851866255143,-19.454380740286396,-5.233473180402587,0.1937884108791956,-2.208583621985156,0.1378503483598922,3.227498647708302,0.1911035830682852,6.53328636034371,0.1875680004609308,M4,
Gaia DR3 3209519280939854848,83.69671395264244,-5.302753876098947,2.4497827318872845,0.16601793,1.1010341271019897,0.15606894,0.6524554705208003,0.12009794,26.936914,0.21224378,0.9776333,3,8.907476056472534,0.2145908254430519,208.87033305593712,-19.45293724926392,-7.31289181201097,0.3580356718800022,-1.0823551546629917,0.253837195999914,0.958592703867602,0.3305548128610219,7.454446948426881,0.3557141079319862,M5,
Gaia DR3 3209519353955113728,83.70329305987961,-5.296243713900184,2.398723790480995,0.13926771,1.0958030012564222,0.13055262,-0.1237272535343037,0.10747076,27.65321,0.108742826,1.3576609,3,9.621228207949562,0.1108783762572392,208.8673240978953,-19.44414819266324,-6.984034124775174,0.3306995296254142,-2.4825342975430544,0.2165292594065613,0.11105481431259,0.262221404908403,7.41296447895737,0.319915805208909,M3.5,
Gaia DR3 3209521037582290304,83.75994378468921,-5.263315711828453,2.5766419822638253,0.020232027,0.5416035040320798,0.019183861,0.2629686711422472,0.01563779,25.6388,0.1171151,1.1494614,3,7.614488629980655,0.1189492360348378,208.863290360267,-19.37894152746351,-5.996117567623335,0.1066700962327309,-0.5000621303775858,0.0596967803569761,0.1360503280368235,0.0512261046509613,6.018471376583749,0.1063958909181403,K3,2.1120796
Gaia DR3 3209521175021242112,83.80342719537741,-5.256649162217413,2.502419306204948,0.048095692,1.4233881137041968,0.047565322,-0.2544384091747907,0.03802967,28.555056,0.06729611,1.0492436,3,10.52651968420701,0.0689288094336626,208.87778173659552,-19.33731902884646,-7.84862211201604,0.1171810107879584,-3.37474300776978,0.0803506366229523,0.2066267157751644,0.0937204376629819,8.54590276245817,0.1122229333027581,K5,0.95982337

